Faster Peace via Inclusivity: An Efficient Paradigm to Understand Populations in Conflict Zones

United Nations practice shows that inclusivity is vital for mediation to be successful in helping end violent conflict and establish lasting peace. However, current methods for understanding the views and needs of populations during dynamic situations create tension between inclusivity and efficiency. This work introduces a novel paradigm to mitigate such tension. In partnership with collaborators at the United Nations we develop a realtime large-scale synchronous dialogue process (RLSDP) to understand stakeholder populations on an hour timescale. We demonstrate a machine learning model which enables each dialogue cycle to take place on a minute-timescale. We manage a key risk related to machine learning result trustworthiness by computing result confidence from a fast and reliable estimation of posterior variance. Lastly, we highlight a constellation of risks stemming from this new paradigm and suggest policies to mitigate them.

==> figure1h.csv <==
x,y,y_low,y_high
130.0,0.52279046847,0.49151373561055,0.55406720132945
130.0,0.52279046847,0.49151373561055,0.55406720132945
178.0,0.5257014939727273,0.4944918104140767,0.5569111775313778
226.0,0.5308283654416667,0.49644803811394744,0.5652086927693859
226.0,0.5308283654416667,0.49644803811394744,0.5652086927693859
274.0,0.5379251478428572,0.5011707691998937,0.5746795264858207
322.0,0.5415410418562501,0.5057777625410944,0.5773043211714057
370.0,0.5478157512111113,0.5096356298097694,0.5859958726124531
417.0,0.5514741220842106,0.511201232057988,0.5917470121104333
417.0,0.5514741220842106,0.511201232057988,0.5917470121104333
465.0,0.5606303643684211,0.5162850885354143,0.6049756402014278
514.0,0.568796744294737,0.5306941400379726,0.6068993485515015
562.0,0.5789168812666667,0.5436665680892913,0.6141671944440422
562.0,0.5789168812666667,0.5436665680892913,0.6141671944440422
609.0,0.5825302626526316,0.5452034259416251,0.6198570993636382
609.0,0.5825302626526316,0.5452034259416251,0.6198570993636382
657.0,0.5896117600947368,0.5522317902559706,0.626991729933503
657.0,0.5896117600947368,0.5522317902559706,0.626991729933503
705.0,0.601856328325,0.5596839792771916,0.6440286773728084
752.0,0.6072766934894739,0.5658766012831685,0.6486767856957792
752.0,0.6072766934894739,0.5658766012831685,0.6486767856957792
801.0,0.6179188574150001,0.5729361122607832,0.6629016025692169
849.0,0.6215842807700002,0.5762665254046052,0.6669020361353951
897.0,0.6290057274052634,0.583342012473205,0.6746694423373217
897.0,0.6290057274052634,0.583342012473205,0.6746694423373217
944.0,0.6405708819526317,0.5979519488646767,0.6831898150405866
992.0,0.648862606431579,0.6070040361275759,0.6907211767355821
992.0,0.648862606431579,0.6070040361275759,0.6907211767355821
1041.0,0.651015715355,0.6103956004205328,0.6916358302894673
1088.0,0.6563980035210526,0.6161202002326778,0.6966758068094274
1088.0,0.6563980035210526,0.6161202002326778,0.6966758068094274
1136.0,0.6590239443263157,0.6202058156028653,0.6978420730497662
1184.0,0.6621130592210526,0.6229751442534014,0.7012509741887037
1231.0,0.6690096384722222,0.6423758506619852,0.6956434262824591
1231.0,0.6690096384722222,0.6423758506619852,0.6956434262824591
1279.0,0.6690211433055556,0.642393959462083,0.6956483271490282
1279.0,0.6690211433055556,0.642393959462083,0.6956483271490282
1328.0,0.6736798390111112,0.6485910938481013,0.698768584174121
1328.0,0.6736798390111112,0.6485910938481013,0.698768584174121
1376.0,0.6798041085555556,0.6534378326903211,0.7061703844207902
1423.0,0.6833157952833334,0.6527566265362146,0.7138749640304523
1471.0,0.6833079007333333,0.652742829442189,0.7138729720244775
1519.0,0.6864310421944446,0.6535358121774895,0.7193262722113998
1566.0,0.6882914125647059,0.6551382357126402,0.7214445894167717
1615.0,0.6923962547250001,0.658135643624683,0.7266568658253172
1615.0,0.6923962547250001,0.658135643624683,0.7266568658253172
1663.0,0.6982583221333332,0.6668098352415215,0.7297068090251448
1710.0,0.70761145238125,0.66997326462337,0.74524964013913
1710.0,0.70761145238125,0.66997326462337,0.74524964013913
1758.0,0.711827636475,0.6759461321921112,0.7477091407578889
1806.0,0.7134147944875,0.6777985131788826,0.7490310757961174
1855.0,0.72002877261875,0.6879682472168782,0.7520892980206217
1902.0,0.7251975898058824,0.6983999440018094,0.7519952356099555
1950.0,0.7235718420117646,0.6954175270515186,0.7517261569720106
1998.0,0.7162614092222221,0.6810811247906156,0.7514416936538287
1998.0,0.7162614092222221,0.6810811247906156,0.7514416936538287
2045.0,0.7142852791235295,0.678833863500645,0.7497366947464139
2093.0,0.7162031904117647,0.6829026574463524,0.7495037233771771
2142.0,0.7217566691777778,0.6824886197294125,0.7610247186261431
2190.0,0.722330731805,0.6726827160923382,0.7719787475176617
2190.0,0.722330731805,0.6726827160923382,0.7719787475176617
2237.0,0.7218767872052632,0.6709794683232162,0.7727741060873101
2237.0,0.7218767872052632,0.6709794683232162,0.7727741060873101
2285.0,0.7228263676555556,0.6706984150978587,0.7749543202132526
2285.0,0.7228263676555556,0.6706984150978587,0.7749543202132526
2333.0,0.71733257220625,0.6645562890644585,0.7701088553480415
2381.0,0.7166125478933334,0.6621815808534122,0.7710435149332546
2429.0,0.7164173984714285,0.6600810646607643,0.7727537322820927
2429.0,0.7164173984714285,0.6600810646607643,0.7727537322820927
2477.0,0.7137232239538461,0.6561359028273132,0.7713105450803791
2477.0,0.7137232239538461,0.6561359028273132,0.7713105450803791
2477.0,0.7137232239538461,0.6561359028273132,0.7713105450803791


==> figure1s.csv <==
x,y,y_low,y_high
130.0,0.6394487893710337,0.5778744651250137,0.7010231136170536
142.0,0.6402196950642598,0.5797963888676507,0.7006430012608689
163.0,0.6425042759145403,0.5782754633240094,0.7067330885050712
172.0,0.643364035567356,0.5803965476647724,0.7063315234699395
178.0,0.64387966084127,0.5818199613647383,0.7059393603178017
195.0,0.645384260650886,0.5833245611743544,0.7074439601274177
200.0,0.6458596211878027,0.5800405840128992,0.7116786583627063
208.0,0.6466611358417664,0.5808420986668629,0.71248017301667
218.0,0.6478228532649258,0.5837328229165104,0.7119128836133413
226.0,0.648984693308953,0.5857910420685482,0.7121783445493579
248.0,0.6525222621717525,0.5850758245942678,0.7199686997492372
252.0,0.652989780998199,0.5855433434207143,0.7204362185756837
264.0,0.6540400593990812,0.5864337573121352,0.7216463614860271
272.0,0.6546430605245355,0.5883070226726109,0.72097909837646
274.0,0.6548020409599848,0.5884660031080603,0.7211380788119094
295.0,0.656804439591486,0.5862355374696042,0.7273733417133679
300.0,0.6573112226793322,0.5867423205574503,0.727880124801214
310.0,0.6583110382890267,0.5884459286288819,0.7281761479491715
322.0,0.6595680237883201,0.5919645919980924,0.7271714555785479
339.0,0.6612861585288063,0.5909846353378724,0.7315876817197403
345.0,0.6618046249982402,0.5915031018073063,0.7321061481891742
353.0,0.6624909372693257,0.5921894140783918,0.7327924604602597
357.0,0.6628742321208972,0.5931959679544514,0.7325524962873431
370.0,0.6646431418829419,0.596119385421016,0.7331668983448679
383.0,0.667522252502756,0.5991272753427938,0.7359172296627182
403.0,0.6717806268890172,0.6023111198346418,0.7412501339433926
405.0,0.6720797355048376,0.6026102284504622,0.741549242559213
417.0,0.6736275016100883,0.6051095572307854,0.7421454459893913
418.0,0.6737541839252181,0.6057879256885729,0.7417204421618634
427.0,0.675041124882501,0.6064057242536895,0.7436765255113125
449.0,0.6794033157989755,0.609572331216764,0.749234300381187
458.0,0.6809318621436917,0.6124332485326669,0.7494304757547166
465.0,0.6819252408441474,0.6141283634093935,0.7497221182789013
472.0,0.6828872423585497,0.6154636530657062,0.7503108316513932
492.0,0.6858911915397847,0.6183298319933572,0.7534525510862122
496.0,0.6864594188270613,0.6188980592806338,0.7540207783734888
510.0,0.6882656332697138,0.6226089402541275,0.7539223262853001
514.0,0.688800122522632,0.6224900633614137,0.7551101816838504
515.0,0.6889411007116075,0.6226310415503892,0.7552511598728259
541.0,0.6937382790343458,0.6278956505245641,0.7595809075441275
559.0,0.6957846298642072,0.6298677013123621,0.7617015584160522
562.0,0.6960256542890777,0.629815951461733,0.7622353571164224
562.0,0.6960256542890777,0.629815951461733,0.7622353571164224
565.0,0.6962754586065183,0.6300657557791736,0.762485161433863
588.0,0.6992628263827874,0.632121880848267,0.7664037719173077
603.0,0.7015214329301568,0.6344134514161421,0.7686294144441714
609.0,0.702296639479338,0.6369634956766186,0.7676297832820573
615.0,0.7030648326668311,0.6377316888641118,0.7683979764695503
634.0,0.70562763587651,0.6399047634034398,0.7713505083495802
638.0,0.7061463570243097,0.6404234845512395,0.7718692294973799
647.0,0.7072616641208518,0.6415387916477816,0.772984536593922
657.0,0.7085220045426976,0.6434187078115469,0.7736253012738484
667.0,0.7099136960788207,0.6452074424302259,0.7746199497274155
680.0,0.7117561930476746,0.6471898785350325,0.7763225075603166
690.0,0.7129498286743415,0.6496937576554658,0.7762058996932173
705.0,0.7143358675540641,0.6525027182670725,0.7761690168410557
710.0,0.7147416334677454,0.6506107561994088,0.7788725107360821
720.0,0.715527698767687,0.6515061342538546,0.7795492632815193
726.0,0.7160113472401143,0.652100212752279,0.7799224817279495
734.0,0.7167427500582138,0.6534865052314592,0.7799989948849683
752.0,0.7191570378897504,0.6578323933377012,0.7804816824417996
772.0,0.7217323759521723,0.6598660374335146,0.7835987144708301
773.0,0.7218246221428662,0.6599582836242085,0.783690960661524
779.0,0.7223368932523822,0.6604705547337244,0.7842032317710399
784.0,0.7227464136796377,0.6608800751609799,0.7846127521982954
801.0,0.7244722922026425,0.6630838466523583,0.7858607377529268
819.0,0.7265825764562008,0.6649607929922987,0.788204359920103
823.0,0.7269835302244341,0.665361746760532,0.7886053136883362
825.0,0.7271753399886991,0.665553556524797,0.7887971234526012
849.0,0.7292845500599567,0.6688201738101158,0.7897489263097976
857.0,0.7298976933093246,0.6690833760317074,0.7907120105869418
865.0,0.7304961958441084,0.6695050238916199,0.7914873677965969
867.0,0.730653873484608,0.6696627015321195,0.7916450454370965
877.0,0.7315655517943642,0.6705743798418757,0.7925567237468527
897.0,0.7338205834515306,0.6745834226575107,0.7930577442455504
910.0,0.7346959849552331,0.6758492494951067,0.7935427204153596
911.0,0.7347371088304195,0.6758903733702931,0.793583844290546
930.0,0.7353861504293999,0.6773247305656062,0.7934475702931937
930.0,0.7353861504293999,0.6773247305656062,0.7934475702931937
944.0,0.7362016148376623,0.6771389686698573,0.7952642610054673
954.0,0.7371089846195011,0.6780463384516962,0.7961716307873061
957.0,0.737452433377316,0.6787362667829699,0.7961685999716621
982.0,0.7412363502447854,0.6842745361285439,0.7981981643610269
992.0,0.7424767661730391,0.6843243124529113,0.800629219893167
998.0,0.7431046617958854,0.6854672454904531,0.8007420781013177
1004.0,0.7437207164425704,0.6861897549477067,0.8012516779374341
1004.0,0.7437207164425704,0.6861897549477067,0.8012516779374341
1034.0,0.7469980083179565,0.6896952478057954,0.8043007688301176
1041.0,0.7474375153804524,0.6901347548682913,0.8047402758926135
1042.0,0.7474893181502429,0.6901865576380818,0.804792078662404
1049.0,0.7478154369586301,0.6915429147472308,0.8040879591700293
1077.0,0.7491832257837993,0.693962764848292,0.8044036867193065
1087.0,0.7495885453964248,0.6925833297610606,0.806593761031789
1087.0,0.7495885453964248,0.6925833297610606,0.806593761031789
1088.0,0.7496308688592679,0.6926256532239037,0.8066360844946321
1096.0,0.7500447271150894,0.6930395114797252,0.8070499427504536
1130.0,0.7535294582950649,0.6978581660996276,0.8092007504905022
1136.0,0.753847365931266,0.6981760737358287,0.8095186581267033
1139.0,0.7539775761532046,0.6983062839577673,0.8096488683486419
1142.0,0.7541014242995739,0.6984301321041366,0.8097727164950113
1149.0,0.7544115014168684,0.6991793411131751,0.8096436617205617
1174.0,0.7561626572695612,0.7009839408999957,0.8113413736391267
1184.0,0.7567832733777218,0.7013935029372587,0.8121730438181849
1188.0,0.7569915764054601,0.701601805964997,0.8123813468459232
1192.0,0.7571888844963179,0.7021819249522862,0.8121958440403497
1218.0,0.758330071312379,0.7042575125129371,0.8124026301118208
1222.0,0.7584574430560552,0.7043531700347523,0.8125617160773582
1231.0,0.758724767142789,0.7046204941214861,0.812829040164092
1235.0,0.7588553384944312,0.7049215368611711,0.8127891401276913
1245.0,0.7592851574484606,0.7051380257428256,0.8134322891540956
1262.0,0.7604092404773859,0.7066616070821482,0.8141568738726236
1279.0,0.7614567819849121,0.7091709146513488,0.8137426493184753
1280.0,0.761505567079463,0.7092196997458998,0.8137914344130263
1296.0,0.7621470039114722,0.7099005712080272,0.8143934366149171
1297.0,0.7621805213884323,0.7099340886849873,0.8144269540918773
1305.0,0.7624275846634578,0.711255715677757,0.8135994536491586
1327.0,0.7628662506756873,0.712611175415931,0.8131213259354435
1328.0,0.7628749141574325,0.7126198388976762,0.8131299894171887
1349.0,0.762901926841193,0.7123524253864215,0.8134514282959644
1350.0,0.7629011082440369,0.7123516067892655,0.8134506096988083
1369.0,0.7629544146759846,0.7127682357568624,0.8131405935951067
1373.0,0.7629867180784955,0.7128005391593734,0.8131728969976176
1376.0,0.763016675357556,0.7128304964384339,0.8132028542766782
1394.0,0.7633102893797388,0.7122350947716249,0.8143854839878526
1402.0,0.7634884222586178,0.7119428335271889,0.8150340109900467
1419.0,0.7638915799017314,0.7137283341957327,0.8140548256077301
1423.0,0.763998883733505,0.7138356380275063,0.8141621294395037
1438.0,0.7645152717055717,0.7161819649055348,0.8128485785056085
1442.0,0.7646872745548687,0.7158738466734325,0.813500702436305
1454.0,0.7652601242956252,0.7167382583724706,0.8137819902187797
1466.0,0.7658278371940062,0.7176671291742243,0.813988545213788
1471.0,0.7660292042446446,0.7179232607125092,0.81413514777678
1482.0,0.7663174750538351,0.7178958461866528,0.8147391039210173
1507.0,0.7661773841557449,0.7184317648405908,0.813923003470899
1511.0,0.766150576191167,0.7181164701834757,0.8141846821988583
1516.0,0.7661460992844916,0.7177589348505216,0.8145332637184617
1519.0,0.7661627982848035,0.7177756338508334,0.8145499627187736
1525.0,0.7662507775821255,0.7183356305268072,0.8141659246374437
1558.0,0.7675677239866264,0.7177592131445064,0.8173762348287464
1559.0,0.7675888003260047,0.7180745437875712,0.8171030568644383
1566.0,0.7676827484816526,0.7181684919432191,0.8171970050200862
1569.0,0.76769845016582,0.7181841936273864,0.8172127067042535
1588.0,0.7675422938137437,0.719428593957392,0.8156559936700954
1604.0,0.7672695160217359,0.718193156080981,0.8163458759624908
1611.0,0.7672138354592832,0.7179274021055252,0.8165002688130413
1613.0,0.7672126027646865,0.7179261694109285,0.8164990361184445
1615.0,0.7672195691726654,0.7179331358189074,0.8165060025264235
1650.0,0.768481159235032,0.7206240773186672,0.8163382411513969
1658.0,0.7686981146299889,0.7209434887521711,0.8164527405078068
1661.0,0.7687746901099548,0.7210200642321369,0.8165293159877727
1663.0,0.7688281973762368,0.7210735714984189,0.8165828232540546
1664.0,0.7688562125597754,0.7211015866819576,0.8166108384375933
1696.0,0.7704098522176521,0.7233548487437693,0.8174648556915349
1702.0,0.7706654555191601,0.7240563661292108,0.8172745449091094
1710.0,0.7709702326036842,0.7243044584154511,0.8176360067919174
1717.0,0.771260550421893,0.7258675487515037,0.8166535520922823
1734.0,0.7720660305923419,0.7264038348226395,0.8177282263620443
1743.0,0.7723826890306775,0.7267204932609751,0.81804488480038
1745.0,0.7724319771982686,0.7267697814285662,0.818094172967971
1758.0,0.7725827968209862,0.726740025665721,0.8184255679762513
1769.0,0.7725615279778721,0.727672051384051,0.8174510045716933
1789.0,0.772370169327987,0.7262303774106486,0.8185099612453254
1789.0,0.772370169327987,0.7262303774106486,0.8185099612453254
1806.0,0.7723125033308169,0.7257108662821677,0.8189141403794661
1808.0,0.7723314790543729,0.7262470539558336,0.8184159041529123
1822.0,0.7725853529562619,0.7239164946637815,0.8212542112487422
1833.0,0.7727705097934414,0.7241016515009611,0.8214393680859218
1835.0,0.7727896788694726,0.7245189900831701,0.8210603676557751
1855.0,0.7728809703509081,0.7253872304899945,0.8203747102118216
1874.0,0.7731673786953991,0.7243541737015826,0.8219805836892156
1877.0,0.7732101571345315,0.724396952140715,0.8220233621283479
1881.0,0.7732610186566176,0.7244478136628011,0.822074223650434
1881.0,0.7732610186566176,0.7244478136628011,0.822074223650434
1902.0,0.7735531759465883,0.7260601491122881,0.8210462027808886
1920.0,0.7739666696088546,0.7255397922882795,0.8223935469294298
1926.0,0.7740736029942714,0.7257207478626901,0.8224264581258527
1927.0,0.774089204085922,0.7257363489543407,0.8224420592175032
1950.0,0.7744927423241516,0.7267614604686051,0.822224024179698
1954.0,0.7745992079552146,0.726385666180281,0.8228127497301483
1965.0,0.774910474256518,0.724917085816056,0.8249038626969801
1974.0,0.7751197160819142,0.7246935468262731,0.8255458853375554
1979.0,0.7751996143562034,0.7247734451005623,0.8256257836118446
1998.0,0.7752743599259702,0.7264854506949322,0.8240632691570081
2009.0,0.7751882022866108,0.727288668209497,0.8230877363637246
2019.0,0.7749942602565718,0.7265990124048832,0.8233895081082604
2027.0,0.7747490074586849,0.7264711972043805,0.8230268177129894
2031.0,0.7746049872484737,0.7263271769941693,0.8228827975027782
2045.0,0.7741264813476434,0.7274446860705994,0.8208082766246874
2053.0,0.7739846427101118,0.7262907226853589,0.8216785627348647
2066.0,0.7740516620627536,0.7261885315707646,0.8219147925547425
2083.0,0.7743656117031663,0.7258162558646477,0.8229149675416849
2093.0,0.7745661441444824,0.7275279029744759,0.821604385314489
2097.0,0.7746606813015036,0.7258474296861297,0.8234739329168774
2100.0,0.7747397099756768,0.7259264583603029,0.8235529615910506
2112.0,0.775122772031759,0.7267572446760248,0.8234882993874933
2136.0,0.7755641422731427,0.726463659857857,0.8246646246884285
2140.0,0.7755001531445547,0.726784856445552,0.8242154498435573
2142.0,0.7754501032782214,0.7267348065792187,0.824165399977224
2158.0,0.7746008981982582,0.7260378954908739,0.8231639009056424
2173.0,0.7733352131915587,0.7243641102306131,0.8223063161525044
2184.0,0.7724764857532871,0.7227463674427832,0.822206604063791
2189.0,0.7721029356547103,0.7223728173442064,0.8218330539652142
2190.0,0.7720255448894244,0.7222954265789205,0.8217556631999283
2205.0,0.7704664850712836,0.7202807774059925,0.8206521927365746
2229.0,0.766993811812839,0.7140284099265286,0.8199592136991494
2237.0,0.7664057441471057,0.7134403422607953,0.8193711460334161
2241.0,0.7662061921142029,0.7132407902278926,0.8191715940005133
2247.0,0.7659650117827209,0.7129996098964105,0.8189304136690313
2251.0,0.7658179060940005,0.712355774261326,0.8192800379266749
2273.0,0.7649518751444628,0.7133010144890441,0.8166027357998815
2285.0,0.7646905276323351,0.7117432583493725,0.8176377969152978
2294.0,0.764651843851825,0.7123528776351806,0.8169508100684695
2297.0,0.7646567189914324,0.712618486153736,0.8166949518291288
2320.0,0.7648383669297636,0.7158933999545215,0.8137833339050057
2333.0,0.7649971976093015,0.715437360676331,0.814557034542272
2343.0,0.764993092816582,0.7155016323427554,0.8144845532904086
2346.0,0.7649372291223646,0.715445768648538,0.8144286895961912
2381.0,0.7624290164320833,0.7129063096609783,0.8119517232031882
2389.0,0.762154030873132,0.7119651246473371,0.812342937098927
2393.0,0.7620624370322882,0.7110821132971029,0.8130427607674734
2398.0,0.7619620600075305,0.7109817362723453,0.8129423837427158
2429.0,0.7599615313302058,0.7097183641147626,0.810204698545649
2451.0,0.7567803445871535,0.7062244286189171,0.8073362605553899
2465.0,0.7551318208641029,0.7092690407138262,0.8009946010143796
2477.0,0.7540078004887882,0.7081450203385116,0.7998705806390649


==> figure2b.csv <==
x,y,y_low,y_high
129.0,0.22794574203864543,0.21888807647174513,0.23700340760554572
149.0,0.22743637575901815,0.2196274919898573,0.235245259528179
158.0,0.22423607230928266,0.21305349981016805,0.23541864480839728
166.0,0.22369514218444517,0.21304167634056487,0.23434860802832547
176.0,0.22369514218444517,0.21304167634056487,0.23434860802832547
184.0,0.22240325382421727,0.2117889900023625,0.23301751764607204
193.0,0.22023111902140685,0.20978086549484262,0.23068137254797108
206.0,0.21550933310332854,0.20407320490455852,0.22694546130209856
215.0,0.21465727778119584,0.20300062517399978,0.2263139303883919
238.0,0.21062627953322946,0.20203957673249778,0.21921298233396114
239.0,0.21062627953322946,0.20203957673249778,0.21921298233396114
251.0,0.20676846786034542,0.19705888495053372,0.2164780507701571
253.0,0.20676846786034542,0.19705888495053372,0.2164780507701571
265.0,0.20704846809705335,0.19725792463452896,0.21683901155957774
282.0,0.20641940687699714,0.19706858326152982,0.21577023049246447
293.0,0.2052809240029598,0.1953053571726442,0.21525649083327542
300.0,0.2026183264604854,0.19097079846727594,0.21426585445369484
314.0,0.20298284024953903,0.1902687248227406,0.21569695567633745
325.0,0.2009490094072718,0.1900228799636371,0.21187513885090653
326.0,0.2009490094072718,0.1900228799636371,0.21187513885090653
347.0,0.1965914948696915,0.1832314648641054,0.20995152487527757
348.0,0.1965914948696915,0.1832314648641054,0.20995152487527757
364.0,0.19338505948891743,0.1822137695723689,0.20455634940546596
370.0,0.19317959341509303,0.18250838756255355,0.2038507992676325
394.0,0.1879965329549273,0.1751531517815062,0.2008399141283484
400.0,0.18733650681382152,0.1741725455910391,0.20050046803660396
403.0,0.18733650681382152,0.1741725455910391,0.20050046803660396
413.0,0.18707964444317401,0.17519393988746548,0.19896534899888255
415.0,0.18662677275006523,0.17546018030475602,0.19779336519537444
441.0,0.1820690862354125,0.1690527642789637,0.19508540819186126
457.0,0.1813986892138788,0.16809679875320388,0.19470057967455373
459.0,0.1813986892138788,0.16809679875320388,0.19470057967455373
463.0,0.18075320314208845,0.1677770333788197,0.19372937290535722
474.0,0.17960078874933727,0.16641710981026894,0.1927844676884056
488.0,0.17715758265712672,0.16266097079736025,0.1916541945168932
503.0,0.17733823192712012,0.16392855515432467,0.19074790869991556
512.0,0.17675023209470792,0.16284950175372317,0.19065096243569266
512.0,0.17675023209470792,0.16284950175372317,0.19065096243569266
535.0,0.17189259857082484,0.15897474814299106,0.18481044899865862
548.0,0.17242789227493452,0.15990436309554787,0.18495142145432117
549.0,0.17242789227493452,0.15990436309554787,0.18495142145432117
561.0,0.17112047936422556,0.158583652438229,0.18365730629022212
567.0,0.17002838653275715,0.15781690594387454,0.18223986712163975
583.0,0.16756395559373785,0.15545733713958274,0.17967057404789297
592.0,0.16849875904983477,0.15700377832347773,0.17999373977619182
611.0,0.16718208438879045,0.15582396510972446,0.17854020366785645
621.0,0.16615291921361774,0.15450817344000453,0.17779766498723096
623.0,0.16615291921361774,0.15450817344000453,0.17779766498723096
630.0,0.164226459262612,0.1519701262822181,0.17648279224300592
636.0,0.16525346310842082,0.15376714267118324,0.1767397835456584
660.0,0.1636704193879111,0.15126813644668607,0.17607270232913613
676.0,0.1597710113831604,0.1463377898742539,0.17320423289206693
677.0,0.1597710113831604,0.1463377898742539,0.17320423289206693
681.0,0.16084190157413356,0.14709295462871072,0.1745908485195564
698.0,0.16096798076107358,0.14717221781567674,0.1747637437064704
710.0,0.16117451467092933,0.1470648148217278,0.17528421452013085
724.0,0.15839416919981283,0.1448555488766902,0.17193278952293548
725.0,0.15839416919981283,0.1448555488766902,0.17193278952293548
731.0,0.1585238364388227,0.14393016937171332,0.17311750350593208
759.0,0.1616744291028482,0.14730946517339122,0.1760393930323052
769.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
771.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
773.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
786.0,0.15849809357265465,0.14395075732891394,0.17304542981639537
808.0,0.15658992037918923,0.14262532957630153,0.17055451118207693
813.0,0.1557367059925553,0.1432778191308089,0.1681955928543017
818.0,0.1541518231518921,0.1411165276117354,0.1671871186920488
840.0,0.15446413716093063,0.13962175601011886,0.1693065183117424
847.0,0.15420134361326968,0.14018808569199456,0.1682146015345448
858.0,0.1535892124958956,0.14083377451504045,0.16634465047675076
858.0,0.1535892124958956,0.14083377451504045,0.16634465047675076
865.0,0.1509733847024362,0.1365486978495903,0.1653980715552821
895.0,0.14990208092081547,0.13439270750615814,0.1654114543354728
902.0,0.1502259246668961,0.13569062836321108,0.16476122097058113
907.0,0.1502259246668961,0.13569062836321108,0.16476122097058113
913.0,0.1470172714906126,0.132253762274279,0.1617807807069462
922.0,0.14816162255572546,0.13302611059291491,0.163297134518536
946.0,0.14717927669644068,0.13204428327112167,0.1623142701217597
950.0,0.1459965512287934,0.13120632543023314,0.16078677702735367
957.0,0.14513225879265632,0.13056781526233358,0.15969670232297906
960.0,0.14342608357807912,0.12852811581431492,0.15832405134184332
991.0,0.1456268575401958,0.1310007965948924,0.16025291848549922
996.0,0.14563610634100102,0.13021891215496736,0.16105330052703468
1004.0,0.1452044811097385,0.12890342568137,0.16150553653810698
1006.0,0.1450692267974818,0.12686254152407525,0.16327591207088835
1007.0,0.14220306896627177,0.12528661930512766,0.15911951862741588
1035.0,0.14219513075245274,0.12689755695143962,0.15749270455346587
1054.0,0.140612961368999,0.12283267542824752,0.1583932473097505
1055.0,0.140612961368999,0.12283267542824752,0.1583932473097505
1059.0,0.14195833563077376,0.12454885439330964,0.1593678168682379
1071.0,0.14200689028083335,0.12559249944178952,0.1584212811198772
1079.0,0.14188290869664494,0.1263064088698495,0.15745940852344037
1101.0,0.13798371176071172,0.12111755662157915,0.1548498668998443
1105.0,0.1390829888544517,0.12351694027815566,0.15464903743074773
1114.0,0.13923714234085532,0.12283632940018835,0.1556379552815223
1124.0,0.14075817288410702,0.12478469594570973,0.15673164982250432
1146.0,0.13739687582516424,0.11968270243796528,0.1551110492123632
1148.0,0.13739687582516424,0.11968270243796528,0.1551110492123632
1154.0,0.13911465350671826,0.12104647458156062,0.1571828324318759
1168.0,0.13815113324781245,0.11961027766799026,0.15669198882763463
1195.0,0.13608084795376976,0.118159749875001,0.15400194603253853
1204.0,0.136881656418841,0.11994385196631316,0.15381946087136886
1220.0,0.13552844792657676,0.1168347147929191,0.15422218106023441
1223.0,0.13552844792657676,0.1168347147929191,0.15422218106023441


==> figure2b_old.csv <==
x,y,y_low,y_high
129.0,0.22794574203864543,0.21888807647174513,0.23700340760554572
149.0,0.22743637575901815,0.2196274919898573,0.235245259528179
158.0,0.22423607230928266,0.21305349981016805,0.23541864480839728
166.0,0.22369514218444517,0.21304167634056487,0.23434860802832547
176.0,0.22369514218444517,0.21304167634056487,0.23434860802832547
184.0,0.22240325382421727,0.2117889900023625,0.23301751764607204
193.0,0.22023111902140685,0.20978086549484262,0.23068137254797108
206.0,0.21550933310332854,0.20407320490455852,0.22694546130209856
215.0,0.21465727778119584,0.20300062517399978,0.2263139303883919
238.0,0.21062627953322946,0.20203957673249778,0.21921298233396114
239.0,0.21062627953322946,0.20203957673249778,0.21921298233396114
251.0,0.20676846786034542,0.19705888495053372,0.2164780507701571
253.0,0.20676846786034542,0.19705888495053372,0.2164780507701571
265.0,0.20704846809705335,0.19725792463452896,0.21683901155957774
282.0,0.20641940687699714,0.19706858326152982,0.21577023049246447
293.0,0.2052809240029598,0.1953053571726442,0.21525649083327542
300.0,0.2026183264604854,0.19097079846727594,0.21426585445369484
314.0,0.20298284024953903,0.1902687248227406,0.21569695567633745
325.0,0.2009490094072718,0.1900228799636371,0.21187513885090653
326.0,0.2009490094072718,0.1900228799636371,0.21187513885090653
347.0,0.1965914948696915,0.1832314648641054,0.20995152487527757
348.0,0.1965914948696915,0.1832314648641054,0.20995152487527757
364.0,0.19338505948891743,0.1822137695723689,0.20455634940546596
370.0,0.19317959341509303,0.18250838756255355,0.2038507992676325
394.0,0.1879965329549273,0.1751531517815062,0.2008399141283484
400.0,0.18733650681382152,0.1741725455910391,0.20050046803660396
403.0,0.18733650681382152,0.1741725455910391,0.20050046803660396
413.0,0.18707964444317401,0.17519393988746548,0.19896534899888255
415.0,0.18662677275006523,0.17546018030475602,0.19779336519537444
441.0,0.1820690862354125,0.1690527642789637,0.19508540819186126
457.0,0.1813986892138788,0.16809679875320388,0.19470057967455373
459.0,0.1813986892138788,0.16809679875320388,0.19470057967455373
463.0,0.18075320314208845,0.1677770333788197,0.19372937290535722
474.0,0.17960078874933727,0.16641710981026894,0.1927844676884056
488.0,0.17715758265712672,0.16266097079736025,0.1916541945168932
503.0,0.17733823192712012,0.16392855515432467,0.19074790869991556
512.0,0.17675023209470792,0.16284950175372317,0.19065096243569266
512.0,0.17675023209470792,0.16284950175372317,0.19065096243569266
535.0,0.17189259857082484,0.15897474814299106,0.18481044899865862
548.0,0.17242789227493452,0.15990436309554787,0.18495142145432117
549.0,0.17242789227493452,0.15990436309554787,0.18495142145432117
561.0,0.17112047936422556,0.158583652438229,0.18365730629022212
567.0,0.17002838653275715,0.15781690594387454,0.18223986712163975
583.0,0.16756395559373785,0.15545733713958274,0.17967057404789297
592.0,0.16849875904983477,0.15700377832347773,0.17999373977619182
611.0,0.16718208438879045,0.15582396510972446,0.17854020366785645
621.0,0.16615291921361774,0.15450817344000453,0.17779766498723096
623.0,0.16615291921361774,0.15450817344000453,0.17779766498723096
630.0,0.164226459262612,0.1519701262822181,0.17648279224300592
636.0,0.16525346310842082,0.15376714267118324,0.1767397835456584
660.0,0.1636704193879111,0.15126813644668607,0.17607270232913613
676.0,0.1597710113831604,0.1463377898742539,0.17320423289206693
677.0,0.1597710113831604,0.1463377898742539,0.17320423289206693
681.0,0.16084190157413356,0.14709295462871072,0.1745908485195564
698.0,0.16096798076107358,0.14717221781567674,0.1747637437064704
710.0,0.16117451467092933,0.1470648148217278,0.17528421452013085
724.0,0.15839416919981283,0.1448555488766902,0.17193278952293548
725.0,0.15839416919981283,0.1448555488766902,0.17193278952293548
731.0,0.1585238364388227,0.14393016937171332,0.17311750350593208
759.0,0.1616744291028482,0.14730946517339122,0.1760393930323052
769.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
771.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
773.0,0.15775337510083073,0.1434504827184215,0.17205626748323996
786.0,0.15849809357265465,0.14395075732891394,0.17304542981639537
808.0,0.15658992037918923,0.14262532957630153,0.17055451118207693
813.0,0.1557367059925553,0.1432778191308089,0.1681955928543017
818.0,0.1541518231518921,0.1411165276117354,0.1671871186920488
840.0,0.15446413716093063,0.13962175601011886,0.1693065183117424
847.0,0.15420134361326968,0.14018808569199456,0.1682146015345448
858.0,0.1535892124958956,0.14083377451504045,0.16634465047675076
858.0,0.1535892124958956,0.14083377451504045,0.16634465047675076
865.0,0.1509733847024362,0.1365486978495903,0.1653980715552821
895.0,0.14990208092081547,0.13439270750615814,0.1654114543354728
902.0,0.1502259246668961,0.13569062836321108,0.16476122097058113
907.0,0.1502259246668961,0.13569062836321108,0.16476122097058113
913.0,0.1470172714906126,0.132253762274279,0.1617807807069462
922.0,0.14816162255572546,0.13302611059291491,0.163297134518536
946.0,0.14717927669644068,0.13204428327112167,0.1623142701217597
950.0,0.1459965512287934,0.13120632543023314,0.16078677702735367
957.0,0.14513225879265632,0.13056781526233358,0.15969670232297906
960.0,0.14342608357807912,0.12852811581431492,0.15832405134184332
991.0,0.1456268575401958,0.1310007965948924,0.16025291848549922
996.0,0.14563610634100102,0.13021891215496736,0.16105330052703468
1004.0,0.1452044811097385,0.12890342568137,0.16150553653810698
1006.0,0.1450692267974818,0.12686254152407525,0.16327591207088835
1007.0,0.14220306896627177,0.12528661930512766,0.15911951862741588
1035.0,0.14219513075245274,0.12689755695143962,0.15749270455346587
1054.0,0.140612961368999,0.12283267542824752,0.1583932473097505
1055.0,0.140612961368999,0.12283267542824752,0.1583932473097505
1059.0,0.14195833563077376,0.12454885439330964,0.1593678168682379
1071.0,0.14200689028083335,0.12559249944178952,0.1584212811198772
1079.0,0.14188290869664494,0.1263064088698495,0.15745940852344037
1101.0,0.13798371176071172,0.12111755662157915,0.1548498668998443
1105.0,0.1390829888544517,0.12351694027815566,0.15464903743074773
1114.0,0.13923714234085532,0.12283632940018835,0.1556379552815223
1124.0,0.14075817288410702,0.12478469594570973,0.15673164982250432
1146.0,0.13739687582516424,0.11968270243796528,0.1551110492123632
1148.0,0.13739687582516424,0.11968270243796528,0.1551110492123632
1154.0,0.13911465350671826,0.12104647458156062,0.1571828324318759
1168.0,0.13815113324781245,0.11961027766799026,0.15669198882763463
1195.0,0.13608084795376976,0.118159749875001,0.15400194603253853
1204.0,0.136881656418841,0.11994385196631316,0.15381946087136886
1220.0,0.13552844792657676,0.1168347147929191,0.15422218106023441
1223.0,0.13552844792657676,0.1168347147929191,0.15422218106023441


==> figure2b_proj.csv <==
,x_proj,y_proj
0,1205.0,0.13603324489854157
1,1230.0,0.1353567029459623
2,1255.0,0.1346482396689331
3,1280.0,0.13309917734434115
4,1305.0,0.13259094982628175
5,1330.0,0.13150051467137394
6,1355.0,0.13093199496626434
7,1380.0,0.1299381109904453
8,1405.0,0.1290362070106068
9,1430.0,0.12778057720971583
10,1455.0,0.12705081877736968
11,1480.0,0.12637122219851457
12,1505.0,0.12559840847043305
13,1530.0,0.12498120554251452
14,1555.0,0.1244284115174013
15,1580.0,0.12247465537809932
16,1605.0,0.12163596086222256
17,1630.0,0.12104837944816951
18,1655.0,0.11983425345265661
19,1680.0,0.11862023422272008
20,1705.0,0.1169405374772601
21,1730.0,0.1166079237035757
22,1755.0,0.11621629046733131
23,1780.0,0.11580842066474689
24,1805.0,0.11493472727884466
25,1830.0,0.1143444545512986
26,1855.0,0.11385406409700372
27,1880.0,0.11341694354581017
28,1905.0,0.11293473832105574
29,1930.0,0.11244014595487589
30,1955.0,0.11216938593404233
31,1980.0,0.1113295830967505
32,2005.0,0.11049081190935003
33,2030.0,0.11008406012275054
34,2055.0,0.10972233716422897
35,2080.0,0.10936426676541641
36,2105.0,0.10905789764893153
37,2130.0,0.10845110402924019
38,2155.0,0.10807618259615479
39,2180.0,0.10693193322947589
40,2205.0,0.10558418271647846
41,2230.0,0.10527968471502486
42,2255.0,0.10434139464804656
43,2280.0,0.10401405597402186
44,2305.0,0.103710563192588
45,2330.0,0.10343847475888279
46,2355.0,0.10210211819285658
47,2380.0,0.10179095501635604
48,2405.0,0.10157516210619491
49,2430.0,0.10102106240782224
50,2455.0,0.10073752925040289
51,2480.0,0.10047030354633033


==> figure2h.csv <==
x,y,y_low,y_high
119.0,0.05410310168333334,0.04547657191919566,0.06272963144747103
126.0,0.05438072537142857,0.04636521147700958,0.062396239265847565
130.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
130.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
142.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
163.0,0.04945092371818182,0.03908051671265005,0.05982133072371359
172.0,0.04847305197272727,0.03848975832354067,0.05845634562191387
178.0,0.04432088563333333,0.034339241475207116,0.05430252979145954
195.0,0.04272255781111112,0.03294046569814926,0.05250464992407297
200.0,0.04282039287000001,0.03353564522751916,0.05210514051248086
208.0,0.042321461100000006,0.03332930285937813,0.05131361934062188
218.0,0.04183868344545455,0.033372864991150865,0.050304501899758235
226.0,0.04044921836666667,0.03202936814053635,0.048869068592796994
226.0,0.04044921836666667,0.03202936814053635,0.048869068592796994
248.0,0.040790493209090915,0.03273325736682206,0.04884772905135977
252.0,0.03986595492727273,0.03241061478320183,0.04732129507134364
264.0,0.0398007600909091,0.03235384407466008,0.04724767610715811
272.0,0.0390195924,0.031651433783775045,0.04638775101622495
274.0,0.03790681663636363,0.030049525274753797,0.045764107997973466
295.0,0.039014973,0.031341429127265,0.046688516872735
300.0,0.037380102930000006,0.029157166361595863,0.04560303949840415
310.0,0.036549744090909095,0.028480330083774777,0.04461915809804341
322.0,0.03273387959,0.02765892786677078,0.03780883131322922
339.0,0.03230047781,0.026736514804551085,0.03786444081544891
345.0,0.03200248005555556,0.02621374958917918,0.03779121052193194
353.0,0.030966191875,0.0256715684959988,0.036260815254001204
357.0,0.0315168224,0.026612754340242614,0.03642089045975738
370.0,0.02899821816666667,0.024168366325652203,0.033828070007681135
383.0,0.02921659099166667,0.024432992524912295,0.034000189458421044
403.0,0.028790848520000006,0.024076204401973177,0.03350549263802683
405.0,0.028790848520000006,0.024076204401973177,0.03350549263802683
417.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
417.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
418.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
427.0,0.028005386054545455,0.02344714526578159,0.032563626843309317
449.0,0.027885416958333336,0.023453853549064714,0.03231698036760196
458.0,0.026718631450000002,0.02284726265956042,0.030590000240439584
465.0,0.02608331298333334,0.02144551282884151,0.03072111313782517
472.0,0.026287852120000003,0.021659379072525152,0.030916325167474855
492.0,0.02655798473,0.02168349600858046,0.03143247345141954
496.0,0.02655798473,0.02168349600858046,0.03143247345141954
510.0,0.025492839500000003,0.020822055353866064,0.030163623646133942
514.0,0.024684887141666667,0.02038037592130609,0.028989398362027245
515.0,0.02491765904545455,0.020494644052149225,0.029340674038759878
541.0,0.025138742716666673,0.02086976483361866,0.029407720599714686
559.0,0.02512581862727273,0.020745500047832436,0.029506137206713027
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
565.0,0.02439016511,0.01988398451818079,0.02889634570181921
588.0,0.024896985158333333,0.02055330029733165,0.029240670019335016
603.0,0.023869858007692313,0.019989867999749167,0.02774984801563546
609.0,0.02287661930714286,0.018459555794344024,0.027293682819941698
609.0,0.02287661930714286,0.018459555794344024,0.027293682819941698
615.0,0.02253977994,0.017628797492832554,0.027450762387167447
634.0,0.023524111625,0.018255817172279223,0.028792406077720777
638.0,0.022898448890909088,0.01784071666296661,0.027956181118851564
647.0,0.023146687816666664,0.018234785718465672,0.028058589914867656
657.0,0.022394077791666665,0.017235111108567912,0.027553044474765417
657.0,0.022394077791666665,0.017235111108567912,0.027553044474765417
667.0,0.02290776428,0.01768606932406656,0.02812945923593344
680.0,0.02276190393333333,0.017479951493583366,0.028043856373083296
690.0,0.022314720936363636,0.017111309336258054,0.027518132536469217
705.0,0.021789794575000004,0.01654194334016633,0.02703764580983368
710.0,0.022708435239999998,0.017442065050273618,0.027974805429726378
720.0,0.022527369444444445,0.01700573607354602,0.02804900281534287
726.0,0.022606609318181817,0.017603359260450674,0.02760985937591296
734.0,0.021259809536363635,0.01721280656447899,0.02530681250824828
752.0,0.020376103425,0.01662969424209923,0.02412251260790077
752.0,0.020376103425,0.01662969424209923,0.02412251260790077
772.0,0.02182253987,0.017457348341665693,0.02618773139833431
773.0,0.02182253987,0.017457348341665693,0.02618773139833431
779.0,0.021280722772727273,0.017457688948610255,0.02510375659684429
784.0,0.02076937819,0.017136068365990045,0.024402688014009955
801.0,0.0201833258,0.016254530967517063,0.024112120632482935
819.0,0.021568713358333335,0.017311713015176016,0.025825713701490654
823.0,0.02128981828,0.016683878888531588,0.025895757671468414
825.0,0.02128981828,0.016683878888531588,0.025895757671468414
849.0,0.021031386563636366,0.016253459871134853,0.02580931325613788
857.0,0.021379904250000005,0.016503908816037888,0.026255899683962122
865.0,0.021768301033333336,0.017073725508633557,0.026462876558033116
867.0,0.021768301033333336,0.017073725508633557,0.026462876558033116
877.0,0.020970352966666668,0.016266622067270625,0.02567408386606271
897.0,0.020539617808333337,0.016303519678337472,0.024775715938329203
897.0,0.020539617808333337,0.016303519678337472,0.024775715938329203
910.0,0.02133289525,0.017023276820551627,0.025642513679448375
911.0,0.02133289525,0.017023276820551627,0.025642513679448375
930.0,0.020239702233333337,0.016218888883478482,0.024260515583188192
930.0,0.020239702233333337,0.016218888883478482,0.024260515583188192
944.0,0.019635908333333337,0.015882432082972426,0.02338938458369425
954.0,0.020176432963636363,0.016586734948514502,0.023766130978758224
957.0,0.02016866188461539,0.01673352034049528,0.023603803428735498
982.0,0.0194394112,0.016125718270095808,0.02275310412990419
992.0,0.01891588608181818,0.015636452148011924,0.022195320015624437
992.0,0.01891588608181818,0.015636452148011924,0.022195320015624437
998.0,0.018652201036363638,0.015192056575414437,0.02211234549731284
1004.0,0.019352405654545456,0.015429889891645968,0.023274921417444944
1004.0,0.019352405654545456,0.015429889891645968,0.023274921417444944
1034.0,0.01851740331,0.015363682320954085,0.021671124299045913
1041.0,0.01786966785714286,0.014605908585304653,0.021133427128981065
1042.0,0.018039536766666666,0.01460002791079342,0.02147904562253991
1049.0,0.01871918054166667,0.01453975858235524,0.022898602500978096
1077.0,0.018437832459999998,0.0140422845770025,0.022833380342997495
1087.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1087.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1088.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1088.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1096.0,0.018502266281818183,0.013511875988911985,0.02349265657472438
1130.0,0.01749360079090909,0.012993625890738655,0.021993575691079525
1136.0,0.01712441655,0.012645403269368269,0.02160342983063173
1139.0,0.018120032044444442,0.013135241997982102,0.023104822090906783
1142.0,0.018120032044444442,0.013135241997982102,0.023104822090906783
1149.0,0.016810107988888892,0.012766926321560134,0.02085328965621765
1174.0,0.016842886354545453,0.013135449132581986,0.02055032357650892
1184.0,0.016932964100000003,0.013355359988167852,0.020510568211832156
1188.0,0.01812434581666667,0.01452666980978652,0.021722021823546815
1192.0,0.01756860001,0.014118700088552837,0.021018499931447165
1218.0,0.017196217781818183,0.013753432657676899,0.020639002905959467
1222.0,0.017196217781818183,0.013753432657676899,0.020639002905959467
1231.0,0.017604328653846153,0.01422560014400871,0.020983057163683597
1231.0,0.017604328653846153,0.01422560014400871,0.020983057163683597
1235.0,0.01798274021666667,0.014741508275403808,0.021223972157929535
1245.0,0.01783890906,0.01476299082740541,0.02091482729259459
1262.0,0.017437172246153848,0.014474424413954919,0.020399920078352778
1279.0,0.017131943942857143,0.013882026690036749,0.020381861195677538
1279.0,0.017131943942857143,0.013882026690036749,0.020381861195677538
1280.0,0.017131943942857143,0.013882026690036749,0.020381861195677538
1296.0,0.016534827150000004,0.013705790461899589,0.01936386383810042
1297.0,0.016534827150000004,0.013705790461899589,0.01936386383810042
1305.0,0.016333196333333338,0.013604728597830667,0.01906166406883601
1327.0,0.016598007814285717,0.013438212519842218,0.019757803108729217
1328.0,0.016598007814285717,0.013438212519842218,0.019757803108729217
1328.0,0.016598007814285717,0.013438212519842218,0.019757803108729217
1349.0,0.01617361251,0.013009338421549079,0.019337886598450923
1350.0,0.01617361251,0.013009338421549079,0.019337886598450923
1369.0,0.016021150970000002,0.01290931340261646,0.019132988537383544
1373.0,0.016429345954545455,0.013193694039725166,0.019664997869365743
1376.0,0.016433052266666668,0.013335127024083316,0.01953097750925002
1394.0,0.016069481427272728,0.01304073940011945,0.019098223454426005
1402.0,0.016234912355555558,0.013025711592684786,0.01944411311842633
1419.0,0.01655142724,0.013081689016939346,0.020021165463060653
1423.0,0.01576523299,0.012709313834140194,0.018821152145859804
1438.0,0.01597978583,0.013182411894454512,0.018777159765545486
1442.0,0.01597978583,0.013182411894454512,0.018777159765545486
1454.0,0.0159766412,0.01285621529219156,0.019097067107808438
1466.0,0.01670826704,0.013328065920992853,0.020088468159007146
1471.0,0.015973092572727273,0.012833979291141563,0.01911220585431298
1482.0,0.01591827560909091,0.012783122616184795,0.019053428601997022
1507.0,0.0166544837,0.013306240308090394,0.020002727091909606
1511.0,0.017069084130000002,0.013676992995083199,0.020461175264916805
1516.0,0.016565700544444444,0.013364012281508388,0.0197673888073805
1519.0,0.01642545671,0.013359067635271001,0.019491845784729
1525.0,0.016320818620000004,0.013155311987281927,0.019486325252718078
1558.0,0.01707948553,0.013447832316019436,0.020711138743980565
1559.0,0.01707948553,0.013447832316019436,0.020711138743980565
1566.0,0.016326200341666666,0.013256323099045786,0.019396077584287547
1569.0,0.0163372367,0.013131082423980145,0.019543390976019856
1588.0,0.01638387686,0.01302479373866594,0.01974295998133406
1604.0,0.016679218890909092,0.013343062217638604,0.02001537556417958
1611.0,0.01626325681,0.013200397301800167,0.019326116318199835
1613.0,0.01601190084545455,0.012985338679773004,0.019038463011136094
1615.0,0.015600449153846155,0.012619187196119956,0.018581711111572353
1615.0,0.015600449153846155,0.012619187196119956,0.018581711111572353
1650.0,0.016285565272727273,0.013033446369955771,0.019537684175498775
1658.0,0.015545753272727274,0.0130653175146538,0.01802618903080075
1661.0,0.015313171075000001,0.012763593944480152,0.01786274820551985
1663.0,0.015390052245454549,0.01274045693781815,0.018039647553090947
1664.0,0.015390052245454549,0.01274045693781815,0.018039647553090947
1696.0,0.015182853946153848,0.012544894595249448,0.017820813297058247
1702.0,0.014812038508333333,0.012413876953640992,0.017210200063025677
1710.0,0.014498680158333334,0.012111076478180884,0.016886283838485786
1710.0,0.014498680158333334,0.012111076478180884,0.016886283838485786
1717.0,0.014867876777777777,0.012268607204471203,0.017467146351084352
1734.0,0.014787504129999999,0.012309860098698711,0.017265148161301286
1743.0,0.015367253558333334,0.012415820407794018,0.01831868670887265
1745.0,0.015367253558333334,0.012415820407794018,0.01831868670887265
1758.0,0.015140210872727272,0.012297977581820968,0.017982444163633576
1769.0,0.015546708555555558,0.012638228726531286,0.01845518838457983
1789.0,0.015861461045454547,0.012472101704877083,0.01925082038603201
1789.0,0.015861461045454547,0.012472101704877083,0.01925082038603201
1806.0,0.015314843600000003,0.011848466529548827,0.01878122067045118
1808.0,0.015588067133333336,0.012037807345961696,0.019138326920704975
1822.0,0.0157785567375,0.012056553107209392,0.01950056036779061
1833.0,0.015213474033333335,0.011570697121206055,0.018856250945460618
1835.0,0.015213474033333335,0.011570697121206055,0.018856250945460618
1855.0,0.014533445981818183,0.011308136630809195,0.01775875533282717
1874.0,0.014336737844444444,0.010766175527214256,0.017907300161674633
1877.0,0.01424758009,0.010849703446903614,0.017645456733096386
1881.0,0.01474055991818182,0.011145249095528628,0.018335870740835016
1881.0,0.01474055991818182,0.011145249095528628,0.018335870740835016
1902.0,0.013980737120000003,0.01105518333944135,0.016906290900558656
1920.0,0.013537813881818182,0.01028169785295072,0.016793929910685644
1926.0,0.014031596945454548,0.01046043084116499,0.01760276304974411
1927.0,0.01423618305,0.010552687446233734,0.017919678653766265
1950.0,0.013977197463636366,0.010954455892026519,0.01699993903524621
1954.0,0.01399109533,0.010821152331769886,0.017161038328230113
1965.0,0.01392033771818182,0.010889644480959373,0.016951030955404265
1974.0,0.014493531281818184,0.011471725278145717,0.01751533728549065
1979.0,0.013686978480000004,0.010831438768106034,0.016542518191893972
1998.0,0.013806876291666667,0.01102496809482819,0.016588784488505145
1998.0,0.013806876291666667,0.01102496809482819,0.016588784488505145
2009.0,0.014413163454545456,0.012177784328867163,0.01664854258022375
2019.0,0.015020638763636367,0.012275342203299792,0.017765935323972942
2027.0,0.014654849720000002,0.01204362382863653,0.017266075611363473
2031.0,0.014664921855555556,0.011912632379401183,0.01741721133170993
2045.0,0.014790952000000001,0.01225005727971054,0.01733184672028946
2053.0,0.014500506381818183,0.011795518430992271,0.017205494332644095
2066.0,0.015152583127272728,0.012007812264215907,0.01829735399032955
2083.0,0.0158363037125,0.012877149381519798,0.018795458043480203
2093.0,0.015033943281818184,0.012158798139184872,0.0179090884244515
2097.0,0.014867959310000003,0.011903157785037026,0.01783276083496298
2100.0,0.014867959310000003,0.011903157785037026,0.01783276083496298
2112.0,0.015384166,0.012173188242010287,0.01859514375798971
2136.0,0.014290583630000001,0.011200230409420489,0.017380936850579513
2140.0,0.014081314254545453,0.011061378461356727,0.01710125004773418
2142.0,0.014039376938461539,0.0112590142402269,0.01681973963669618
2158.0,0.014438043472727273,0.011438955840740343,0.017437131104714204
2173.0,0.013843287239999998,0.011393206721583643,0.016293367758416354
2184.0,0.013731203009090908,0.011368406867050205,0.01609399915113161
2189.0,0.01384336205,0.011601608621826284,0.016085115478173716
2190.0,0.014010027799999998,0.011740889500210265,0.01627916609978973
2190.0,0.014010027799999998,0.011740889500210265,0.01627916609978973
2205.0,0.013997726815384618,0.011420541907658689,0.016574911723110545
2229.0,0.013633760808333338,0.011461328968752536,0.01580619264791414
2237.0,0.014023899353846155,0.012087226653137299,0.01596057205455501
2237.0,0.014023899353846155,0.012087226653137299,0.01596057205455501
2241.0,0.01427046277,0.012176025296282426,0.016364900243717576
2247.0,0.013941982372727273,0.0116910105792306,0.016192954166223947
2251.0,0.014424891833333333,0.01173977516316255,0.017110008503504116
2273.0,0.014022502808333332,0.011455249710554772,0.01658975590611189
2285.0,0.014153496483333333,0.011621782069925294,0.01668521089674137
2285.0,0.014153496483333333,0.011621782069925294,0.01668521089674137
2294.0,0.01490365813,0.012150004261991193,0.017657311998008806
2297.0,0.014752285880000002,0.011834872375685769,0.017669699384314237
2320.0,0.014357054022222223,0.011547264080976557,0.01716684396346789
2333.0,0.014421609655555556,0.011622702035016436,0.017220517276094676
2343.0,0.014918186812500001,0.011577893941673207,0.018258479683326796
2346.0,0.01542577895,0.01248717448984441,0.018364383410155588
2381.0,0.014706000477777778,0.012374738508020048,0.017037262447535506
2389.0,0.014771464937500001,0.01230659986843171,0.017236330006568292
2393.0,0.0143133662,0.01201888122557748,0.016607851174422518
2398.0,0.014865004866666668,0.012862015022069335,0.016867994711264
2429.0,0.014004066800000001,0.011411581855326036,0.016596551744673966
2429.0,0.014004066800000001,0.011411581855326036,0.016596551744673966
2451.0,0.01273986305,0.010442495409097254,0.015037230690902745
2465.0,0.01273986305,0.010442495409097254,0.015037230690902745


==> figure2h_old.csv <==
x,y,y_low,y_high
119.0,0.05410310168333334,0.04547657191919566,0.06272963144747103
126.0,0.05438072537142857,0.04636521147700958,0.062396239265847565
130.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
130.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
142.0,0.05108387056250001,0.039581602675871776,0.06258613844912823
163.0,0.04945092371818182,0.03908051671265005,0.05982133072371359
172.0,0.04847305197272727,0.03848975832354067,0.05845634562191387
178.0,0.04432088563333333,0.034339241475207116,0.05430252979145954
195.0,0.04272255781111112,0.03294046569814926,0.05250464992407297
200.0,0.04282039287000001,0.03353564522751916,0.05210514051248086
208.0,0.042321461100000006,0.03332930285937813,0.05131361934062188
218.0,0.04183868344545455,0.033372864991150865,0.050304501899758235
226.0,0.04044921836666667,0.03202936814053635,0.048869068592796994
226.0,0.04044921836666667,0.03202936814053635,0.048869068592796994
248.0,0.040790493209090915,0.03273325736682206,0.04884772905135977
252.0,0.03986595492727273,0.03241061478320183,0.04732129507134364
264.0,0.0398007600909091,0.03235384407466008,0.04724767610715811
272.0,0.0390195924,0.031651433783775045,0.04638775101622495
274.0,0.03790681663636363,0.030049525274753797,0.045764107997973466
295.0,0.039014973,0.031341429127265,0.046688516872735
300.0,0.037380102930000006,0.029157166361595863,0.04560303949840415
310.0,0.036549744090909095,0.028480330083774777,0.04461915809804341
322.0,0.03273387959,0.02765892786677078,0.03780883131322922
339.0,0.03230047781,0.026736514804551085,0.03786444081544891
345.0,0.03200248005555556,0.02621374958917918,0.03779121052193194
353.0,0.030966191875,0.0256715684959988,0.036260815254001204
357.0,0.0315168224,0.026612754340242614,0.03642089045975738
370.0,0.02899821816666667,0.024168366325652203,0.033828070007681135
383.0,0.02921659099166667,0.024432992524912295,0.034000189458421044
403.0,0.028790848520000006,0.024076204401973177,0.03350549263802683
405.0,0.028790848520000006,0.024076204401973177,0.03350549263802683
417.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
417.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
418.0,0.02762673947272727,0.023154784654355415,0.03209869429109913
427.0,0.028005386054545455,0.02344714526578159,0.032563626843309317
449.0,0.027885416958333336,0.023453853549064714,0.03231698036760196
458.0,0.026718631450000002,0.02284726265956042,0.030590000240439584
465.0,0.02608331298333334,0.02144551282884151,0.03072111313782517
472.0,0.026287852120000003,0.021659379072525152,0.030916325167474855
492.0,0.02655798473,0.02168349600858046,0.03143247345141954
496.0,0.02655798473,0.02168349600858046,0.03143247345141954
510.0,0.025492839500000003,0.020822055353866064,0.030163623646133942
514.0,0.024684887141666667,0.02038037592130609,0.028989398362027245
515.0,0.02491765904545455,0.020494644052149225,0.029340674038759878
541.0,0.025138742716666673,0.02086976483361866,0.029407720599714686
559.0,0.02512581862727273,0.020745500047832436,0.029506137206713027
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
562.0,0.0236211412,0.018957495171831602,0.0282847872281684
565.0,0.02439016511,0.01988398451818079,0.02889634570181921
588.0,0.024896985158333333,0.020553300297331652,0.029240670019335013
603.0,0.023869858007692313,0.019989867999749167,0.02774984801563546
609.0,0.02287661930714286,0.018459555794344024,0.027293682819941698
609.0,0.02287661930714286,0.018459555794344024,0.027293682819941698
615.0,0.02253977994,0.017628797492832554,0.027450762387167447
634.0,0.023524111625,0.018255817172279223,0.028792406077720777
638.0,0.022898448890909088,0.01784071666296661,0.027956181118851564
647.0,0.023146687816666664,0.018234785718465672,0.028058589914867656
657.0,0.022394077791666665,0.017235111108567912,0.027553044474765417
657.0,0.022394077791666665,0.017235111108567912,0.027553044474765417
667.0,0.02290776428,0.01768606932406656,0.02812945923593344
680.0,0.02276190393333333,0.017479951493583366,0.028043856373083296
690.0,0.022314720936363636,0.017111309336258054,0.027518132536469217
705.0,0.021789794575000004,0.01654194334016633,0.02703764580983368
710.0,0.022708435239999998,0.017442065050273618,0.027974805429726378
720.0,0.022527369444444445,0.01700573607354602,0.02804900281534287
726.0,0.022606609318181817,0.017603359260450674,0.02760985937591296
734.0,0.021259809536363635,0.01721280656447899,0.02530681250824828
752.0,0.020376103425,0.01662969424209923,0.02412251260790077
752.0,0.020376103425,0.01662969424209923,0.02412251260790077
772.0,0.02182253987,0.017457348341665693,0.02618773139833431
773.0,0.02182253987,0.017457348341665693,0.02618773139833431
779.0,0.021280722772727273,0.017457688948610255,0.02510375659684429
784.0,0.02076937819,0.017136068365990045,0.024402688014009955
801.0,0.0201833258,0.016254530967517063,0.024112120632482935
819.0,0.021568713358333335,0.017311713015176016,0.025825713701490654
823.0,0.02128981828,0.016683878888531588,0.025895757671468414
825.0,0.02128981828,0.016683878888531588,0.025895757671468414
849.0,0.021031386563636366,0.016253459871134853,0.02580931325613788
857.0,0.021379904250000005,0.016503908816037888,0.026255899683962122
865.0,0.021768301033333336,0.017073725508633557,0.026462876558033116
867.0,0.021768301033333336,0.017073725508633557,0.026462876558033116
877.0,0.020970352966666668,0.016266622067270625,0.02567408386606271
897.0,0.020539617808333337,0.016303519678337472,0.024775715938329203
897.0,0.020539617808333337,0.016303519678337472,0.024775715938329203
910.0,0.02133289525,0.017023276820551627,0.025642513679448375
911.0,0.02133289525,0.017023276820551627,0.025642513679448375
930.0,0.020239702233333337,0.016218888883478482,0.024260515583188192
930.0,0.020239702233333337,0.016218888883478482,0.024260515583188192
944.0,0.019635908333333337,0.015882432082972426,0.02338938458369425
954.0,0.020176432963636363,0.016586734948514502,0.023766130978758224
957.0,0.02016866188461539,0.01673352034049528,0.023603803428735498
982.0,0.0194394112,0.016125718270095808,0.02275310412990419
992.0,0.01891588608181818,0.015636452148011924,0.022195320015624437
992.0,0.01891588608181818,0.015636452148011924,0.022195320015624437
998.0,0.018652201036363638,0.015192056575414437,0.02211234549731284
1004.0,0.019352405654545456,0.015429889891645968,0.023274921417444944
1004.0,0.019352405654545456,0.015429889891645968,0.023274921417444944
1034.0,0.01851740331,0.015363682320954085,0.021671124299045913
1041.0,0.01786966785714286,0.014605908585304653,0.021133427128981065
1042.0,0.018039536766666666,0.01460002791079342,0.02147904562253991
1049.0,0.01871918054166667,0.01453975858235524,0.022898602500978096
1077.0,0.018437832459999998,0.0140422845770025,0.022833380342997495
1087.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1087.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1088.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1088.0,0.01741674672727273,0.012581417546383273,0.022252075908162184
1096.0,0.018502266281818183,0.013511875988911985,0.02349265657472438
1130.0,0.01749360079090909,0.012993625890738655,0.021993575691079525
1136.0,0.01712441655,0.012645403269368269,0.02160342983063173
1139.0,0.018120032044444442,0.013135241997982102,0.023104822090906783
1142.0,0.018120032044444442,0.013135241997982102,0.023104822090906783
1149.0,0.016810107988888892,0.012766926321560134,0.02085328965621765
1174.0,0.016842886354545453,0.013135449132581986,0.02055032357650892
1184.0,0.016932964100000003,0.013355359988167852,0.020510568211832156
1188.0,0.01812434581666667,0.01452666980978652,0.021722021823546815
1192.0,0.01756860001,0.014118700088552837,0.021018499931447165
1218.0,0.01751002065,0.014052441770026488,0.02096759952997351
1222.0,0.01751002065,0.014052441770026488,0.02096759952997351
1231.0,0.017660767066666666,0.014047468885411097,0.021274065247922233
1231.0,0.017660767066666666,0.014047468885411097,0.021274065247922233
1235.0,0.018235439212500003,0.014812621434962363,0.021658256990037643
1245.0,0.018079953616666665,0.01484132752724353,0.021318579706089802


==> figure2s.csv <==
x,y,y_low,y_high
119.0,0.0193020006983246,0.015205414993949284,0.023398586402699914
126.0,0.018861175921133167,0.014993793802868555,0.02272855803939778
130.0,0.01822899548380043,0.01432798361659436,0.022130007351006502
142.0,0.01822899548380043,0.01432798361659436,0.022130007351006502
163.0,0.017648485427980202,0.014046217214304303,0.0212507536416561
172.0,0.0170669675642041,0.01473378282291407,0.01940015230549413
178.0,0.0176733816268882,0.014580720592346937,0.02076604266142946
195.0,0.01803156218355763,0.014806357802013349,0.02125676656510191
200.0,0.01793878570385367,0.014886732030318237,0.0209908393773891
208.0,0.018824840956510103,0.014894271829733739,0.022755410083286465
218.0,0.019795166007610603,0.01476205283802436,0.024828279177196846
226.0,0.021911294700218544,0.015746818191128005,0.028075771209309083
248.0,0.022732575529296,0.016796715435297434,0.028668435623294568
252.0,0.023913797421233302,0.01860035874851455,0.029227236093952055
264.0,0.0256689338821038,0.020721528272197854,0.03061633949200975
272.0,0.02619583812559989,0.02125415942605286,0.03113751682514692
274.0,0.0272157365261665,0.021617531076211477,0.03281394197612152
295.0,0.0273283791137669,0.0217890138434855,0.0328677443840483
300.0,0.0272315567449547,0.021510463361138654,0.032952650128770744
310.0,0.027934107600965728,0.02230447282139564,0.03356374238053581
322.0,0.029084446001083297,0.0222689858697368,0.03589990613242979
339.0,0.027514358636433305,0.02003023208193252,0.03499848519093409
345.0,0.028324809936309116,0.020863750397420982,0.035785869475197254
353.0,0.02858222384997,0.020706344323423657,0.036458103376516345
357.0,0.027897062714889103,0.020676424010797088,0.03511770141898112
370.0,0.025422912968095276,0.01740528376163316,0.03344054217455739
383.0,0.025426335273797455,0.017404016801643447,0.03344865374595146
403.0,0.027102314654743782,0.018347574828140156,0.035857054481347406
405.0,0.027102314654743782,0.018347574828140156,0.035857054481347406
417.0,0.024890006070291605,0.0158967215851551,0.03388329055542811
418.0,0.024890006070291605,0.0158967215851551,0.03388329055542811
427.0,0.0231395049858194,0.015557340738943104,0.030721669232695696
449.0,0.022550142444517637,0.014991124609948628,0.030109160279086646
458.0,0.02197097006006256,0.013768264751172645,0.03017367536895247
465.0,0.02206674445407255,0.01448962533043589,0.02964386357770921
472.0,0.023856595113855603,0.016311938707959904,0.0314012515197513
492.0,0.022647889798281598,0.01634951623406701,0.028946263362496186
496.0,0.022647889798281598,0.01634951623406701,0.028946263362496186
510.0,0.02066894861300933,0.01587937406254968,0.02545852316346898
514.0,0.020325228799201903,0.015350277086858936,0.02530018051154487
515.0,0.0207212862069868,0.015671565143276008,0.025771007270697595
541.0,0.021620948729603004,0.015150244654924597,0.02809165280428141
559.0,0.0222743110602169,0.015906753115905767,0.02864186900452803
562.0,0.02250170681918,0.016217758758047335,0.028785654880312667
562.0,0.02250170681918,0.016217758758047335,0.028785654880312667
565.0,0.02124206011955563,0.014847825097337931,0.027636295141773327
588.0,0.020791694766098205,0.014991997887874628,0.026591391644321782
603.0,0.019678396640437003,0.013920379866002629,0.02543641341487138
609.0,0.019373025074397456,0.013309962110409006,0.025436088038385905
615.0,0.019755689582061503,0.01324568692234205,0.026265692241780957
634.0,0.019155079117580603,0.013168186312101478,0.02514197192305973
638.0,0.017387868532193776,0.014456129157243855,0.020319607907143697
647.0,0.017643822757230802,0.014758480615612706,0.0205291648988489
657.0,0.017613212455637302,0.014740540170571356,0.020485884740703248
667.0,0.01623573005144756,0.013029314535710846,0.019442145567184273
680.0,0.01652196192196564,0.013550837299233924,0.019493086544697356
690.0,0.016298224472540902,0.013181546895500416,0.01941490204958139
705.0,0.0159736850694643,0.0130268644363657,0.0189205057025629
710.0,0.016421658397752666,0.013657275621970737,0.019186041173534597
720.0,0.016577105683120624,0.013682358039427762,0.019471853326813487
726.0,0.016894149788888403,0.014154609786254331,0.019633689791522475
734.0,0.0165086657214782,0.013727006254961862,0.019290325187994534
752.0,0.014903496764215,0.011336775749199494,0.018470217779230507
772.0,0.015279376169197001,0.011325682812463038,0.019233069525930964
773.0,0.015279376169197001,0.011325682812463038,0.019233069525930964
779.0,0.0152867625167257,0.011552805729056256,0.019020719304395143
784.0,0.01553927262972689,0.011685186619374897,0.01939335864007888
801.0,0.015508638873229402,0.011851177059210537,0.019166100687248267
819.0,0.015332423138223169,0.011633650039611802,0.019031196236834535
823.0,0.014766442523475901,0.011012012852420181,0.01852087219453162
825.0,0.014766442523475901,0.011012012852420181,0.01852087219453162
849.0,0.015205763780795602,0.011545210687264811,0.018866316874326394
857.0,0.015951814576928,0.012898524395851972,0.019005104758004026
865.0,0.01663074711753618,0.013506093247001976,0.019755400988070382
867.0,0.01663074711753618,0.013506093247001976,0.019755400988070382
877.0,0.016097624848682126,0.012924085298404142,0.01927116439896011
897.0,0.015116983920195186,0.011960773483133808,0.018273194357256564
910.0,0.015520426411219366,0.012688225457216474,0.01835262736522226
911.0,0.015520426411219366,0.012688225457216474,0.01835262736522226
930.0,0.014886497146132625,0.011844240084011855,0.017928754208253395
930.0,0.014886497146132625,0.011844240084011855,0.017928754208253395
944.0,0.014810914971874301,0.011290584876642518,0.018331245067106084
954.0,0.015072595124364199,0.01168664552052907,0.018458544728199328
957.0,0.014948976700073084,0.011499621066197292,0.018398332333948875
982.0,0.01433236268251675,0.011106354653899538,0.01755837071113396
992.0,0.014999956176863,0.011819062558221597,0.0181808497955044
998.0,0.015538845696341902,0.01243097105871515,0.018646720333968653
1004.0,0.0157278062205648,0.012576273525890198,0.0188793389152394
1004.0,0.0157278062205648,0.012576273525890198,0.0188793389152394
1034.0,0.014542544463176,0.010727105671502486,0.018357983254849514
1041.0,0.013703869899136,0.010018114845613695,0.017389624952658306
1042.0,0.014083693481288182,0.010465879250354542,0.01770150771222182
1049.0,0.01419560143598082,0.010548436498841875,0.017842766373119764
1077.0,0.01416553851539489,0.010528354280689576,0.017802722750100204
1087.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1087.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1088.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1096.0,0.0129792868265203,0.010243121886744797,0.015715451766295803
1130.0,0.013222703622444302,0.01109730965760411,0.015348097587284493
1136.0,0.012961677426781002,0.010773531484991652,0.015149823368570353
1139.0,0.01394821856802789,0.011828310003231583,0.016068127132824198
1142.0,0.01394821856802789,0.011828310003231583,0.016068127132824198
1149.0,0.013851253426833333,0.0117950472978707,0.015907459555795967
1174.0,0.013539271883446275,0.01147582690083421,0.015602716866058339
1184.0,0.014016115755617453,0.011539831233680279,0.016492400277554626
1188.0,0.014827031002629089,0.01169006855173388,0.017963993453524296
1192.0,0.014809366601852999,0.011342287815378143,0.018276445388327855
1218.0,0.015331979290683601,0.01220852003126396,0.018455438550103242
1222.0,0.015331979290683601,0.01220852003126396,0.018455438550103242
1231.0,0.015152997945458184,0.011448590005487539,0.018857405885428828
1235.0,0.015633156192989203,0.01208931214522177,0.019177000240756636
1245.0,0.015622167526079003,0.011682533347523779,0.019561801704634226
1262.0,0.014968908351666003,0.011435900224592756,0.01850191647873925
1279.0,0.015477897842019002,0.011885966491988302,0.019069829192049702
1280.0,0.015477897842019002,0.011885966491988302,0.019069829192049702
1296.0,0.014248880922611252,0.01094081508054786,0.017556946764674643
1297.0,0.014248880922611252,0.01094081508054786,0.017556946764674643
1305.0,0.014353470242723704,0.011373924721502695,0.017333015763944713
1327.0,0.013632195828475168,0.010140207932381115,0.017124183724569222
1328.0,0.013632195828475168,0.010140207932381115,0.017124183724569222
1349.0,0.013467485192551334,0.010322135442526897,0.01661283494257577
1350.0,0.013467485192551334,0.010322135442526897,0.01661283494257577
1369.0,0.013723585538714668,0.010560823149130991,0.016886347928298347
1373.0,0.014420468387596103,0.010763479095124156,0.018077457680068052
1376.0,0.013885450262473183,0.010009855408241132,0.017761045116705232
1394.0,0.01351153543482082,0.009867346887745636,0.017155723981896003
1402.0,0.013231470526298,0.009267666921053193,0.017195274131542808
1419.0,0.0145527347168243,0.010109436269986628,0.018996033163661975
1423.0,0.01416151862892,0.009742840618810712,0.018580196639029288
1438.0,0.014473113895051301,0.010225670045311894,0.018720557744790707
1442.0,0.014473113895051301,0.010225670045311894,0.018720557744790707
1454.0,0.014423804987124752,0.009678545391968054,0.019169064582281452
1466.0,0.015280486036134902,0.010512876719566189,0.020048095352703615
1471.0,0.013804121478680181,0.009161799226174189,0.018446443731186174
1482.0,0.01439195115566,0.010054645828671868,0.018729256482648133
1507.0,0.015184680996590125,0.010490545549118645,0.019878816444061607
1511.0,0.0159600235326348,0.011233559003681639,0.020686488061587963
1516.0,0.015160610682752778,0.010867474196265957,0.0194537471692396
1519.0,0.0145865139824852,0.010164500640831079,0.01900852732413932
1525.0,0.0148797829935455,0.010496865929186555,0.019262700057904446
1558.0,0.015068816957333,0.010404646806454585,0.019732987108211412
1559.0,0.015068816957333,0.010404646806454585,0.019732987108211412
1566.0,0.01424595975289682,0.010220652602531804,0.018271266903261835
1569.0,0.014832288915853104,0.01108504904368125,0.01857952878802496
1588.0,0.014813499300056555,0.010864008585681893,0.018762990014431217
1604.0,0.0154385758880169,0.011248693326418806,0.019628458449614996
1611.0,0.014493026490786777,0.010844826342417891,0.018141226639155662
1613.0,0.013939301200972897,0.010100299617290226,0.01777830278465557
1615.0,0.013951025893116331,0.010433967808458311,0.01746808397777435
1650.0,0.015493710168045302,0.010953772840993848,0.020033647495096757
1658.0,0.015117707753866403,0.010753270383220985,0.01948214512451182
1661.0,0.015204279868683904,0.010864164339656396,0.01954439539771141
1663.0,0.015192229613926004,0.01061750485869049,0.019766954369161517
1664.0,0.015192229613926004,0.01061750485869049,0.019766954369161517
1696.0,0.015418823795722169,0.0112085313880433,0.019629116203401038
1702.0,0.01490560185172782,0.01088349958508517,0.01892770411837047
1710.0,0.01448277414672809,0.01017190454873091,0.01879364374472527
1717.0,0.015291930414211752,0.010721133543536977,0.019862727284886528
1734.0,0.015148427284296669,0.01081996619080252,0.019476888377790817
1743.0,0.015291408076438001,0.011157379261630934,0.019425436891245068
1745.0,0.015291408076438001,0.011157379261630934,0.019425436891245068
1758.0,0.014150324336768702,0.011047084338195224,0.01725356433534218
1769.0,0.01387451528984289,0.010553101134647932,0.017195929445037846
1789.0,0.015005676034826183,0.011587034539345944,0.01842431753030642
1789.0,0.015005676034826183,0.011587034539345944,0.01842431753030642
1806.0,0.0144951961398725,0.011375600692049861,0.01761479158769514
1808.0,0.015047644362575892,0.012261750448754067,0.017833538276397717
1822.0,0.015178549627275877,0.01224987589732274,0.018107223357229012
1833.0,0.015207705988421584,0.012063965758362223,0.018351446218480946
1835.0,0.015207705988421584,0.012063965758362223,0.018351446218480946
1855.0,0.014785575601681821,0.011661028887047741,0.0179101223163159
1874.0,0.014730215661802002,0.011276689190690208,0.018183742132913794
1877.0,0.014737771749440604,0.011461390448653635,0.018014153050227574
1881.0,0.015363232637580186,0.011665827038974294,0.01906063823618608
1881.0,0.015363232637580186,0.011665827038974294,0.01906063823618608
1902.0,0.014569623158647502,0.010991131313645604,0.0181481150036494
1920.0,0.014345215289396819,0.010864161783598232,0.017826268795195405
1926.0,0.014928573712332366,0.011076398864912112,0.01878074855975262
1927.0,0.0150221223340027,0.010993858269939077,0.019050386398066322
1950.0,0.0143154469624283,0.010778167124868513,0.017852726799988086
1954.0,0.014570662953854889,0.010930435270394497,0.01821089063731528
1965.0,0.014335291294550401,0.010810418220137365,0.017860164368963437
1974.0,0.0155214572264628,0.011245398717485908,0.019797515735439693
1979.0,0.01444446661002111,0.010316988819665076,0.01857194440037714
1998.0,0.01425376876446509,0.010484810569066085,0.018022726959864097
2009.0,0.014571043792385,0.010731943982100995,0.018410143602669005
2019.0,0.0153880017892946,0.011230623940248641,0.01954537963834056
2027.0,0.014855780341097889,0.010809595093724951,0.018901965588470827
2031.0,0.014819869165825752,0.010529594066781302,0.0191101442648702
2045.0,0.0146375426256763,0.0107685223720731,0.0185065628792795
2053.0,0.014468309851819,0.010740856893660777,0.01819576280997722
2066.0,0.015186771854427907,0.011209241992502455,0.01916430171635336
2083.0,0.01479604730680175,0.011449314317500766,0.018142780296102737
2093.0,0.01451842437349291,0.01151139412305862,0.0175254546239272
2097.0,0.014705895317309,0.011613993779872638,0.017797796854745362
2100.0,0.014705895317309,0.011613993779872638,0.017797796854745362
2112.0,0.015559706441064,0.011857933015963183,0.01926147986616482
2136.0,0.014562069017945201,0.011133169280531433,0.01799096875535897
2140.0,0.014741544845664183,0.011423319593114292,0.018059770098214075
2142.0,0.014919497788659584,0.011688181182862585,0.018150814394456583
2158.0,0.0165561021992859,0.012670070560705557,0.020442133837866243
2173.0,0.016160110400372334,0.012259974170161024,0.020060246630583645
2184.0,0.0158972261014146,0.012114114981643904,0.019680337221185295
2189.0,0.015743769636919,0.011935291403178174,0.019552247870659827
2190.0,0.016136443100940444,0.012318826856219977,0.019954059345660913
2205.0,0.016901668461371002,0.012704599105449601,0.021098737817292403
2229.0,0.0163025789687752,0.012104811483139253,0.02050034645441115
2237.0,0.0163109145845855,0.012120221341266234,0.020501607827904767
2241.0,0.016211982820174,0.011532645682110706,0.020891319958237297
2247.0,0.015926479113242003,0.011441461352672128,0.020411496873811878
2251.0,0.016501243969079003,0.011910270473521396,0.02109221746463661
2273.0,0.0154819977579993,0.011478779183530054,0.019485216332468545
2285.0,0.015636663759412202,0.011682219452352195,0.01959110806647221
2294.0,0.016713480912172556,0.011919640720553938,0.021507321103791173
2297.0,0.01682481051182267,0.012081116769722039,0.0215685042539233
2320.0,0.015845200236981875,0.011761239843743786,0.019929160630219964
2333.0,0.01630869388346225,0.012542801029061775,0.020074586737862728
2343.0,0.017420149772293253,0.013546514314972467,0.02129378522961404
2346.0,0.017443683076563125,0.013592563131768052,0.0212948030213582
2381.0,0.01678800660374425,0.013366085226211761,0.02020992798127674
2389.0,0.017032303629290004,0.013439965965049573,0.020624641293530435
2393.0,0.015945483590799003,0.013340208115195432,0.018550759066402574
2398.0,0.0161101558776708,0.013284868176894796,0.018935443578446808
2429.0,0.015966866904707,0.013536305989777503,0.018397427819636495
2451.0,0.015365974208816335,0.014674078398466303,0.01605787001916637
2465.0,0.015365974208816335,0.014674078398466303,0.01605787001916637


==> figure2s_old.csv <==
x,y,y_low,y_high
119.0,0.0193020006983246,0.015205414993949284,0.023398586402699914
126.0,0.018861175921133167,0.014993793802868555,0.02272855803939778
130.0,0.01822899548380043,0.01432798361659436,0.022130007351006502
142.0,0.01822899548380043,0.01432798361659436,0.022130007351006502
163.0,0.017648485427980202,0.014046217214304303,0.0212507536416561
172.0,0.0170669675642041,0.01473378282291407,0.01940015230549413
178.0,0.0176733816268882,0.014580720592346937,0.02076604266142946
195.0,0.01803156218355763,0.014806357802013349,0.02125676656510191
200.0,0.01793878570385367,0.014886732030318237,0.0209908393773891
208.0,0.018824840956510103,0.014894271829733739,0.022755410083286465
218.0,0.019795166007610603,0.01476205283802436,0.024828279177196846
226.0,0.021911294700218544,0.015746818191128005,0.028075771209309083
248.0,0.022732575529296,0.016796715435297434,0.028668435623294568
252.0,0.023913797421233302,0.01860035874851455,0.029227236093952055
264.0,0.0256689338821038,0.020721528272197854,0.03061633949200975
272.0,0.02619583812559989,0.02125415942605286,0.03113751682514692
274.0,0.0272157365261665,0.021617531076211477,0.03281394197612152
295.0,0.0273283791137669,0.0217890138434855,0.0328677443840483
300.0,0.0272315567449547,0.021510463361138654,0.032952650128770744
310.0,0.027934107600965728,0.02230447282139564,0.03356374238053581
322.0,0.029084446001083297,0.0222689858697368,0.03589990613242979
339.0,0.027514358636433305,0.02003023208193252,0.03499848519093409
345.0,0.028324809936309116,0.020863750397420982,0.035785869475197254
353.0,0.02858222384997,0.020706344323423657,0.036458103376516345
357.0,0.027897062714889103,0.020676424010797088,0.03511770141898112
370.0,0.025422912968095276,0.01740528376163316,0.03344054217455739
383.0,0.025426335273797455,0.017404016801643447,0.03344865374595146
403.0,0.027102314654743782,0.018347574828140156,0.035857054481347406
405.0,0.027102314654743782,0.018347574828140156,0.035857054481347406
417.0,0.024890006070291605,0.0158967215851551,0.03388329055542811
418.0,0.024890006070291605,0.0158967215851551,0.03388329055542811
427.0,0.0231395049858194,0.015557340738943104,0.030721669232695696
449.0,0.022550142444517637,0.014991124609948628,0.030109160279086646
458.0,0.02197097006006256,0.013768264751172645,0.03017367536895247
465.0,0.02206674445407255,0.01448962533043589,0.02964386357770921
472.0,0.023856595113855603,0.016311938707959904,0.0314012515197513
492.0,0.022647889798281598,0.01634951623406701,0.028946263362496186
496.0,0.022647889798281598,0.01634951623406701,0.028946263362496186
510.0,0.02066894861300933,0.01587937406254968,0.02545852316346898
514.0,0.020325228799201903,0.015350277086858936,0.02530018051154487
515.0,0.0207212862069868,0.015671565143276008,0.025771007270697595
541.0,0.021620948729603004,0.015150244654924597,0.02809165280428141
559.0,0.0222743110602169,0.015906753115905767,0.02864186900452803
562.0,0.02250170681918,0.016217758758047335,0.028785654880312667
562.0,0.02250170681918,0.016217758758047335,0.028785654880312667
565.0,0.02124206011955563,0.014847825097337931,0.027636295141773327
588.0,0.020791694766098205,0.014991997887874628,0.026591391644321782
603.0,0.019678396640437003,0.013920379866002629,0.02543641341487138
609.0,0.019373025074397456,0.013309962110409006,0.025436088038385905
615.0,0.019755689582061503,0.01324568692234205,0.026265692241780957
634.0,0.019155079117580603,0.013168186312101478,0.02514197192305973
638.0,0.017387868532193776,0.014456129157243855,0.020319607907143697
647.0,0.017643822757230802,0.014758480615612706,0.0205291648988489
657.0,0.017613212455637302,0.014740540170571356,0.020485884740703248
667.0,0.01623573005144756,0.013029314535710846,0.019442145567184273
680.0,0.01652196192196564,0.013550837299233924,0.019493086544697356
690.0,0.016298224472540902,0.013181546895500416,0.01941490204958139
705.0,0.0159736850694643,0.0130268644363657,0.0189205057025629
710.0,0.016421658397752666,0.013657275621970737,0.019186041173534597
720.0,0.016577105683120624,0.013682358039427762,0.019471853326813487
726.0,0.016894149788888403,0.014154609786254331,0.019633689791522475
734.0,0.0165086657214782,0.013727006254961862,0.019290325187994534
752.0,0.014903496764215,0.011336775749199494,0.018470217779230507
772.0,0.015279376169197001,0.011325682812463038,0.019233069525930964
773.0,0.015279376169197001,0.011325682812463038,0.019233069525930964
779.0,0.0152867625167257,0.011552805729056256,0.019020719304395143
784.0,0.01553927262972689,0.011685186619374897,0.01939335864007888
801.0,0.015508638873229402,0.011851177059210537,0.019166100687248267
819.0,0.015332423138223169,0.011633650039611802,0.019031196236834535
823.0,0.014766442523475901,0.011012012852420181,0.01852087219453162
825.0,0.014766442523475901,0.011012012852420181,0.01852087219453162
849.0,0.015205763780795602,0.011545210687264811,0.018866316874326394
857.0,0.015951814576928,0.012898524395851972,0.019005104758004026
865.0,0.01663074711753618,0.013506093247001976,0.019755400988070382
867.0,0.01663074711753618,0.013506093247001976,0.019755400988070382
877.0,0.016097624848682126,0.012924085298404142,0.01927116439896011
897.0,0.015116983920195186,0.011960773483133808,0.018273194357256564
910.0,0.015520426411219366,0.012688225457216474,0.01835262736522226
911.0,0.015520426411219366,0.012688225457216474,0.01835262736522226
930.0,0.014886497146132625,0.011844240084011855,0.017928754208253395
930.0,0.014886497146132625,0.011844240084011855,0.017928754208253395
944.0,0.014810914971874301,0.011290584876642518,0.018331245067106084
954.0,0.015072595124364199,0.01168664552052907,0.018458544728199328
957.0,0.014948976700073084,0.011499621066197292,0.018398332333948875
982.0,0.01433236268251675,0.011106354653899538,0.01755837071113396
992.0,0.014999956176863,0.011819062558221597,0.0181808497955044
998.0,0.015538845696341902,0.01243097105871515,0.018646720333968653
1004.0,0.0157278062205648,0.012576273525890198,0.0188793389152394
1004.0,0.0157278062205648,0.012576273525890198,0.0188793389152394
1034.0,0.014542544463176,0.010727105671502486,0.018357983254849514
1041.0,0.013703869899136,0.010018114845613695,0.017389624952658306
1042.0,0.014083693481288182,0.010465879250354542,0.017701507712221825
1049.0,0.01419560143598082,0.010548436498841875,0.017842766373119764
1077.0,0.01416553851539489,0.010528354280689576,0.017802722750100204
1087.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1087.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1088.0,0.0134968198302513,0.010248946003164214,0.016744693657338387
1096.0,0.0129792868265203,0.010243121886744797,0.015715451766295803
1130.0,0.013222703622444302,0.01109730965760411,0.015348097587284493
1136.0,0.012961677426781002,0.010773531484991652,0.015149823368570353
1139.0,0.01394821856802789,0.011828310003231583,0.016068127132824198
1142.0,0.01394821856802789,0.011828310003231583,0.016068127132824198
1149.0,0.013851253426833333,0.0117950472978707,0.015907459555795967
1174.0,0.013539271883446275,0.01147582690083421,0.015602716866058339
1184.0,0.014016115755617453,0.011539831233680279,0.016492400277554626
1188.0,0.014827031002629089,0.01169006855173388,0.017963993453524296
1192.0,0.014809366601852999,0.011342287815378143,0.018276445388327855
1218.0,0.015401457660335889,0.01211638154915801,0.018686533771513768
1222.0,0.015401457660335889,0.01211638154915801,0.018686533771513768
1231.0,0.015280271993642,0.011814941274078259,0.01874560271320574
1235.0,0.015984394354141142,0.012860660524970317,0.01910812818331197
1245.0,0.0161073077515456,0.012457051053414821,0.01975756444967638


==> figure3s.csv <==
x,y,y_low,y_high
0.049697783700000005,0.6927117422954546,0.6675208440211263,0.7179026405697829
0.049751243800000004,0.6927117422954546,0.6675208440211263,0.7179026405697829
0.0498141264,0.6927117422954546,0.6675208440211263,0.7179026405697829
0.0498830865,0.6927117422954546,0.6675208440211263,0.7179026405697829
0.0502463054,0.6927117422954546,0.6675208440211263,0.7179026405697829
0.0679933665,0.69284893841,0.6684837237793971,0.7172141530406028
0.06840148700000001,0.69284893841,0.6684837237793971,0.7172141530406028
0.0684729064,0.69284893841,0.6684837237793971,0.7172141530406028
0.0685023506,0.69284893841,0.6684837237793971,0.7172141530406028
0.06858924400000001,0.69284893841,0.6684837237793971,0.7172141530406028
0.08651597820000001,0.6939804140138462,0.6690192489110925,0.7189415791166
0.0866353257,0.6939804140138462,0.6690192489110925,0.7189415791166
0.0866995074,0.6939804140138462,0.6690192489110925,0.7189415791166
0.0869888476,0.6939804140138462,0.6690192489110925,0.7189415791166
0.0870646766,0.6939804140138462,0.6690192489110925,0.7189415791166
0.1047683009,0.6950076108071429,0.670298905249437,0.7197163163648488
0.1048327138,0.6950076108071429,0.670298905249437,0.7197163163648488
0.10492610840000001,0.6950076108071429,0.670298905249437,0.7197163163648488
0.1052221356,0.6950076108071429,0.670298905249437,0.7197163163648488
0.1053067993,0.6950076108071429,0.670298905249437,0.7197163163648488
0.1231488698,0.695726301092,0.6710162886100293,0.7204363135739706
0.1234200743,0.695726301092,0.6710162886100293,0.7204363135739706
0.1235489221,0.695726301092,0.6710162886100293,0.7204363135739706
0.1235728677,0.695726301092,0.6710162886100293,0.7204363135739706
0.1236453202,0.695726301092,0.6710162886100293,0.7204363135739706
0.1417058428,0.69643103726875,0.6719323725388394,0.7209297019986606
0.14179104480000002,0.69643103726875,0.6719323725388394,0.7209297019986606
0.1418550273,0.69643103726875,0.6719323725388394,0.7209297019986606
0.1418719212,0.69643103726875,0.6719323725388394,0.7209297019986606
0.1420074349,0.69643103726875,0.6719323725388394,0.7209297019986606
0.1598513011,0.6973131831264706,0.6729528600060442,0.7216735062468971
0.16003316750000002,0.6973131831264706,0.6729528600060442,0.7216735062468971
0.1600985222,0.6973131831264706,0.6729528600060442,0.7216735062468971
0.1605104097,0.6973131831264706,0.6729528600060442,0.7216735062468971
0.1605611847,0.6973131831264706,0.6729528600060442,0.7216735062468971
0.17827529020000002,0.6976795367977778,0.6735994306086335,0.7217596429869222
0.17832512320000002,0.6976795367977778,0.6735994306086335,0.7217596429869222
0.1784386617,0.6976795367977778,0.6735994306086335,0.7217596429869222
0.17848791890000001,0.6976795367977778,0.6735994306086335,0.7217596429869222
0.1786433848,0.6976795367977778,0.6735994306086335,0.7217596429869222
0.19677636,0.6984374108310527,0.6745403794249595,0.7223344422371459
0.19702602230000002,0.6984374108310527,0.6745403794249595,0.7223344422371459
0.19704433500000001,0.6984374108310527,0.6745403794249595,0.7223344422371459
0.1971940764,0.6984374108310527,0.6745403794249595,0.7223344422371459
0.1973466003,0.6984374108310527,0.6745403794249595,0.7223344422371459
0.21512081060000002,0.698920289462,0.6752628586214388,0.7225777203025613
0.21527093600000002,0.698920289462,0.6752628586214388,0.7225777203025613
0.21558092680000002,0.698920289462,0.6752628586214388,0.7225777203025613
0.21558872310000002,0.698920289462,0.6752628586214388,0.7225777203025613
0.2156133829,0.698920289462,0.6752628586214388,0.7225777203025613
0.2334572491,0.6994260200733334,0.6760101211168382,0.7228419190298286
0.2334975369,0.6994260200733334,0.6760101211168382,0.7228419190298286
0.23371390190000002,0.6994260200733334,0.6760101211168382,0.7228419190298286
0.23382696800000002,0.6994260200733334,0.6760101211168382,0.7228419190298286
0.23383084580000002,0.6994260200733334,0.6760101211168382,0.7228419190298286
0.2517537023,0.7005886603690477,0.6784290820740561,0.7227482386640393
0.25184687710000003,0.7005886603690477,0.6784290820740561,0.7227482386640393
0.25204460970000003,0.7005886603690477,0.6784290820740561,0.7227482386640393
0.2520729685,0.7005886603690477,0.6784290820740561,0.7227482386640393
0.2522167488,0.7005886603690477,0.6784290820740561,0.7227482386640393
0.2703150912,0.7018011542,0.6802566439698201,0.7233456644301799
0.2704433498,0.7018011542,0.6802566439698201,0.7233456644301799
0.2704598597,0.7018011542,0.6802566439698201,0.7233456644301799
0.2706319703,0.7018011542,0.6802566439698201,0.7233456644301799
0.2706514439,0.7018011542,0.6802566439698201,0.7233456644301799
0.2883865939,0.7033623106652381,0.6821249744290591,0.7245996469014172
0.2884758364,0.7033623106652381,0.6821249744290591,0.7245996469014172
0.2885572139,0.7033623106652381,0.6821249744290591,0.7245996469014172
0.2886699507,0.7033623106652381,0.6821249744290591,0.7245996469014172
0.2887844191,0.7033623106652381,0.6821249744290591,0.7245996469014172
0.30679933670000004,0.7041710991047618,0.6834071028611671,0.7249350953483565
0.3068965517,0.7041710991047618,0.6834071028611671,0.7249350953483565
0.3069173942,0.7041710991047618,0.6834071028611671,0.7249350953483565
0.307063197,0.7041710991047618,0.6834071028611671,0.7249350953483565
0.30709275140000003,0.7041710991047618,0.6834071028611671,0.7249350953483565
0.3256157635,0.704838711667143,0.6839121000225904,0.7257653233116955
0.3256505576,0.704838711667143,0.6839121000225904,0.7257653233116955
0.325721961,0.704838711667143,0.6839121000225904,0.7257653233116955
0.3257989088,0.704838711667143,0.6839121000225904,0.7257653233116955
0.3258706468,0.704838711667143,0.6839121000225904,0.7257653233116955
0.343725643,0.705364269992381,0.6849100460259365,0.7258184939588255
0.3438423645,0.705364269992381,0.6849100460259365,0.7258184939588255
0.3438549362,0.705364269992381,0.6849100460259365,0.7258184939588255
0.3441127695,0.705364269992381,0.6849100460259365,0.7258184939588255
0.3442379182,0.705364269992381,0.6849100460259365,0.7258184939588255
0.3619879113,0.7056836004552381,0.6857778283925028,0.7255893725179735
0.3620689655,0.7056836004552381,0.6857778283925028,0.7255893725179735
0.3620817844,0.7056836004552381,0.6857778283925028,0.7255893725179735
0.3623548922,0.7056836004552381,0.6857778283925028,0.7255893725179735
0.3624318005,0.7056836004552381,0.6857778283925028,0.7255893725179735
0.38035853470000003,0.7067148503366668,0.6874748377680486,0.725954862905285
0.38059701490000003,0.7067148503366668,0.6874748377680486,0.725954862905285
0.38066914500000004,0.7067148503366668,0.6874748377680486,0.725954862905285
0.38078817730000003,0.7067148503366668,0.6874748377680486,0.725954862905285
0.3807924782,0.7067148503366668,0.6874748377680486,0.725954862905285
0.3988391376,0.7074416504185712,0.6882171431202844,0.726666157716858
0.3989254533,0.7074416504185712,0.6882171431202844,0.726666157716858
0.39901477830000004,0.7074416504185712,0.6882171431202844,0.726666157716858
0.3990646921,0.7074416504185712,0.6882171431202844,0.726666157716858
0.39925650560000003,0.7074416504185712,0.6882171431202844,0.726666157716858
0.4169914263,0.7079982868314286,0.688871451330972,0.7271251223318852
0.4170584285,0.7079982868314286,0.688871451330972,0.7271251223318852
0.41708126040000004,0.7079982868314286,0.688871451330972,0.7271251223318852
0.4171003717,0.7079982868314286,0.688871451330972,0.7271251223318852
0.4172413793,0.7079982868314286,0.688871451330972,0.7271251223318852
0.4353233831,0.7085187983047619,0.6899737457257663,0.7270638508837576
0.4354679803,0.7085187983047619,0.6899737457257663,0.7270638508837576
0.4356877323,0.7085187983047619,0.6899737457257663,0.7270638508837576
0.4356975838,0.7085187983047619,0.6899737457257663,0.7270638508837576
0.4358629953,0.7085187983047619,0.6899737457257663,0.7270638508837576
0.4539959704,0.7092917260333333,0.690987026647028,0.7275964254196386
0.4541871921,0.7092917260333333,0.690987026647028,0.7275964254196386
0.4542750929,0.7092917260333333,0.690987026647028,0.7275964254196386
0.45439469320000003,0.7092917260333333,0.690987026647028,0.7275964254196386
0.45440374120000004,0.7092917260333333,0.690987026647028,0.7275964254196386
0.4721189591,0.7094535202338096,0.692146550242202,0.7267604902254172
0.4721289456,0.7094535202338096,0.692146550242202,0.7267604902254172
0.4723304754,0.7094535202338096,0.692146550242202,0.7267604902254172
0.47241379310000003,0.7094535202338096,0.692146550242202,0.7267604902254172
0.4726368159,0.7094535202338096,0.692146550242202,0.7267604902254172
0.49064039410000004,0.7091696959919047,0.691655647215927,0.7266837447678824
0.4907063197,0.7091696959919047,0.691655647215927,0.7266837447678824
0.49087893860000004,0.7091696959919047,0.691655647215927,0.7266837447678824
0.4909335124,0.7091696959919047,0.691655647215927,0.7266837447678824
0.4910366329,0.7091696959919047,0.691655647215927,0.7266837447678824
0.5089633671,0.7091535742666667,0.6919991200267587,0.7263080285065747
0.5090664876000001,0.7091535742666667,0.6919991200267587,0.7263080285065747
0.5091210614,0.7091535742666667,0.6919991200267587,0.7263080285065747
0.5092936803,0.7091535742666667,0.6919991200267587,0.7263080285065747
0.5093596059000001,0.7091535742666667,0.6919991200267587,0.7263080285065747
0.5273631841,0.709806101282381,0.6927262302657776,0.7268859722989843
0.5275862069,0.709806101282381,0.6927262302657776,0.7268859722989843
0.5276695246,0.709806101282381,0.6927262302657776,0.7268859722989843
0.5278710544,0.709806101282381,0.6927262302657776,0.7268859722989843
0.5278810409,0.709806101282381,0.6927262302657776,0.7268859722989843
0.5455962588000001,0.7096066527238096,0.6923075701819768,0.7269057352656425
0.5456053068,0.7096066527238096,0.6923075701819768,0.7269057352656425
0.5457249071,0.7096066527238096,0.6923075701819768,0.7269057352656425
0.5458128079,0.7096066527238096,0.6923075701819768,0.7269057352656425
0.5460040296,0.7096066527238096,0.6923075701819768,0.7269057352656425
0.5641370047,0.7097708681295238,0.6927553093841315,0.7267864268749161
0.5643024162,0.7097708681295238,0.6927553093841315,0.7267864268749161
0.5643122677,0.7097708681295238,0.6927553093841315,0.7267864268749161
0.5645320197,0.7097708681295238,0.6927553093841315,0.7267864268749161
0.5646766169,0.7097708681295238,0.6927553093841315,0.7267864268749161
0.5827586207000001,0.7097490501961904,0.6928148385908989,0.7266832618014819
0.5828996283,0.7097490501961904,0.6928148385908989,0.7266832618014819
0.5829187396000001,0.7097490501961904,0.6928148385908989,0.7266832618014819
0.5829415715,0.7097490501961904,0.6928148385908989,0.7266832618014819
0.5830085737,0.7097490501961904,0.6928148385908989,0.7266832618014819
0.6007434944,0.7100274146095237,0.6931581417081988,0.7268966875108486
0.6009353079,0.7100274146095237,0.6931581417081988,0.7268966875108486
0.6009852217,0.7100274146095237,0.6931581417081988,0.7268966875108486
0.6010745467,0.7100274146095237,0.6931581417081988,0.7268966875108486
0.6011608624,0.7100274146095237,0.6931581417081988,0.7268966875108486
0.6192075218,0.7095391737090477,0.6923745438487141,0.7267038035693814
0.6192118227,0.7095391737090477,0.6923745438487141,0.7267038035693814
0.6193308550000001,0.7095391737090477,0.6923745438487141,0.7267038035693814
0.6194029851,0.7095391737090477,0.6923745438487141,0.7267038035693814
0.6196414653,0.7095391737090477,0.6923745438487141,0.7267038035693814
0.6375681995,0.7096867632709525,0.6928991318728747,0.7264743946690303
0.6376451078,0.7096867632709525,0.6928991318728747,0.7264743946690303
0.6379182156000001,0.7096867632709525,0.6928991318728747,0.7264743946690303
0.6379310345,0.7096867632709525,0.6928991318728747,0.7264743946690303
0.6380120887,0.7096867632709525,0.6928991318728747,0.7264743946690303
0.6557620818000001,0.7095898567185714,0.6931067040535307,0.7260730093836122
0.6558872305,0.7095898567185714,0.6931067040535307,0.7260730093836122
0.6561450638,0.7095898567185714,0.6931067040535307,0.7260730093836122
0.6561576355000001,0.7095898567185714,0.6931067040535307,0.7260730093836122
0.656274357,0.7095898567185714,0.6931067040535307,0.7260730093836122
0.6741293532,0.7090240900271427,0.6925388612681336,0.7255093187861519
0.6742010912,0.7090240900271427,0.6925388612681336,0.7255093187861519
0.674278039,0.7090240900271427,0.6925388612681336,0.7255093187861519
0.6743494424,0.7090240900271427,0.6925388612681336,0.7255093187861519
0.6743842365,0.7090240900271427,0.6925388612681336,0.7255093187861519
0.6926108374000001,0.7089675999190476,0.6927705660282383,0.7251646338098569
0.6929072486,0.7089675999190476,0.6927705660282383,0.7251646338098569
0.692936803,0.7089675999190476,0.6927705660282383,0.7251646338098569
0.6930826058,0.7089675999190476,0.6927705660282383,0.7251646338098569
0.6932006633000001,0.7089675999190476,0.6927705660282383,0.7251646338098569
0.7112155809,0.7090128442361906,0.6927701193617437,0.7252555691106375
0.7113300493,0.7090128442361906,0.6927701193617437,0.7252555691106375
0.7114427861,0.7090128442361906,0.6927701193617437,0.7252555691106375
0.7115241636,0.7090128442361906,0.6927701193617437,0.7252555691106375
0.7116134061,0.7090128442361906,0.6927701193617437,0.7252555691106375
0.7293485561,0.7089055359176192,0.6922532745510959,0.7255577972841425
0.7293680297,0.7089055359176192,0.6922532745510959,0.7255577972841425
0.7295401403,0.7089055359176192,0.6922532745510959,0.7255577972841425
0.7295566502,0.7089055359176192,0.6922532745510959,0.7255577972841425
0.7296849088,0.7089055359176192,0.6922532745510959,0.7255577972841425
0.7477832512,0.7085883980209525,0.6912639373646522,0.7259128586772529
0.7479270315000001,0.7085883980209525,0.6912639373646522,0.7259128586772529
0.7479553903,0.7085883980209525,0.6912639373646522,0.7259128586772529
0.7481531229,0.7085883980209525,0.6912639373646522,0.7259128586772529
0.7482462977000001,0.7085883980209525,0.6912639373646522,0.7259128586772529
0.7661691542,0.7073971798495192,0.6892885218946633,0.7255058378043752
0.7661730320000001,0.7073971798495192,0.6892885218946633,0.7255058378043752
0.7662860981,0.7073971798495192,0.6892885218946633,0.7255058378043752
0.7665024631,0.7073971798495192,0.6892885218946633,0.7255058378043752
0.7665427509,0.7073971798495192,0.6892885218946633,0.7255058378043752
0.7843866171,0.7070607993297979,0.6887564216017859,0.72536517705781
0.7844112769,0.7070607993297979,0.6887564216017859,0.72536517705781
0.7844190732,0.7070607993297979,0.6887564216017859,0.72536517705781
0.7847290640000001,0.7070607993297979,0.6887564216017859,0.72536517705781
0.7848791894,0.7070607993297979,0.6887564216017859,0.72536517705781
0.8026533997,0.7067628043239361,0.68879335063728,0.7247322580105923
0.8028059236,0.7067628043239361,0.68879335063728,0.7247322580105923
0.802955665,0.7067628043239361,0.68879335063728,0.7247322580105923
0.8029739777,0.7067628043239361,0.68879335063728,0.7247322580105923
0.80322364,0.7067628043239361,0.68879335063728,0.7247322580105923
0.8213566152,0.7063020358162921,0.6882281277366401,0.7243759438959442
0.8215120811000001,0.7063020358162921,0.6882281277366401,0.7243759438959442
0.8215613383,0.7063020358162921,0.6882281277366401,0.7243759438959442
0.8216748768000001,0.7063020358162921,0.6882281277366401,0.7243759438959442
0.8217247098,0.7063020358162921,0.6882281277366401,0.7243759438959442
0.8394388153000001,0.7060468249738096,0.6877384406584502,0.7243552092891689
0.8394895903,0.7060468249738096,0.6877384406584502,0.7243552092891689
0.8399014778,0.7060468249738096,0.6877384406584502,0.7243552092891689
0.8399668325,0.7060468249738096,0.6877384406584502,0.7243552092891689
0.8401486989,0.7060468249738096,0.6877384406584502,0.7243552092891689
0.8579925651,0.7057361303854429,0.6869519621989765,0.7245202985719094
0.8581280788000001,0.7057361303854429,0.6869519621989765,0.7245202985719094
0.8581449727,0.7057361303854429,0.6869519621989765,0.7245202985719094
0.8582089552000001,0.7057361303854429,0.6869519621989765,0.7245202985719094
0.8582941572,0.7057361303854429,0.6869519621989765,0.7245202985719094
0.8763546798,0.7059614864898648,0.6872116489767135,0.7247113240030161
0.8764271323,0.7059614864898648,0.6872116489767135,0.7247113240030161
0.8764510779,0.7059614864898648,0.6872116489767135,0.7247113240030161
0.8765799257,0.7059614864898648,0.6872116489767135,0.7247113240030161
0.8768511302,0.7059614864898648,0.6872116489767135,0.7247113240030161
0.8946932007,0.7059985935652173,0.6870327000104807,0.724964487119954
0.8947778644000001,0.7059985935652173,0.6870327000104807,0.724964487119954
0.8950738916000001,0.7059985935652173,0.6870327000104807,0.724964487119954
0.8951672862000001,0.7059985935652173,0.6870327000104807,0.724964487119954
0.8952316991,0.7059985935652173,0.6870327000104807,0.724964487119954
0.9129353234,0.7048496440585938,0.6859352545694593,0.7237640335477284
0.9130111524000001,0.7048496440585938,0.6859352545694593,0.7237640335477284
0.9133004926,0.7048496440585938,0.6859352545694593,0.7237640335477284
0.9133646743,0.7048496440585938,0.6859352545694593,0.7237640335477284
0.9134840218,0.7048496440585938,0.6859352545694593,0.7237640335477284
0.931410756,0.7046471480364407,0.6859064761891204,0.723387819883761
0.9314976494,0.7046471480364407,0.6859064761891204,0.723387819883761
0.9315270936000001,0.7046471480364407,0.6859064761891204,0.723387819883761
0.9315985130000001,0.7046471480364407,0.6859064761891204,0.723387819883761
0.9320066335,0.7046471480364407,0.6859064761891204,0.723387819883761
0.9497536946,0.7043963216759258,0.6851402624240314,0.7236523809278202
0.9501858736000001,0.7043963216759258,0.6851402624240314,0.7236523809278202
0.9502487562,0.7043963216759258,0.6851402624240314,0.7236523809278202
0.9503022163,0.7043963216759258,0.6851402624240314,0.7236523809278202
,,,

